Internal dynamics of the Large Magellanic Cloud from Gaia DR2

We use the proper motions (PM) of half a million red giant stars in Large Magellanic Cloud measured by Gaia to construct a 2d kinematic map of mean PM and its dispersion across the galaxy, out to 7 Kpc from its centre. We then explore a range of dynamical models and measure the rotation curve, mean azimuthal velocity, velocity dispersion profiles, and the orientation of the galaxy. We find that the circular velocity reaches 90 km/s at 5 Kpc, and that the velocity dispersion ranges from 30-40 km/s in the galaxy centre to 15-20 km/s at 7 Kpc.

==> kinematic_map.txt <==
# Mean proper motion (PM) and its dispersion, computed in Voronoi bins.
# Each line lists the values for a single bin;
# the list of all pixels belonging to a bin is in the file voronoi_bins.txt;
# coordinates of the bin centre [in degrees] are for reference only; one should use the list of pixels.
# PM are given in the transformed coordinate system (X,Y), values are in mas/yr;
# correlation coefficent is dimensionless (ranges from -1 to 1).
# Xcentr Ycentr meanPMx meanPMy dispPMx dispPMy corrPMxy
-1.2980 -0.1887  1.9817  0.2248  0.1260  0.1352 -0.0485
-1.1001 -0.1991  1.9685  0.2707  0.1545  0.1418 -0.1670
-0.9031 -0.2024  1.9452  0.2719  0.1720  0.1542  0.1549
-1.1950 -0.4988  1.9852  0.2333  0.1354  0.1539  0.1960
-0.9011 -0.5952  2.0398  0.2545  0.0928  0.0721  0.1242
-1.1982 -0.6987  2.0430  0.2024  0.1363  0.1490  0.0656
-1.5937 -0.4979  2.0060  0.2058  0.1334  0.1408  0.0972
-1.4994 -0.1954  1.9724  0.2356  0.1441  0.1342  0.0368
-1.6064 -0.6951  2.0651  0.1833  0.0922  0.1034  0.1706
-1.6973 -0.1976  1.9372  0.2111  0.1407  0.1318 -0.0106
-1.2119  0.0992  1.9733  0.2577  0.1587  0.1523  0.0076
-1.5936  0.0985  1.9361  0.2025  0.1411  0.1434 -0.0925
-1.9966 -0.3011  1.9448  0.1659  0.0953  0.1149 -0.1321
-2.0260 -0.5562  1.9843  0.1895  0.1460  0.1389  0.1377
-1.9922 -0.0985  1.8981  0.1770  0.1276  0.1264  0.0511
-1.9571 -0.8207  2.0102  0.1773  0.1087  0.1249 -0.0232
-1.5906 -0.9903  2.0285  0.1666  0.0924  0.0966  0.1797
-1.2318 -1.0311  2.0535  0.1933  0.1072  0.0806  0.1721
-0.9891 -0.8928  2.0713  0.2287  0.1268  0.1364  0.0872
-1.9928 -1.1954  1.9754  0.1798  0.1111  0.1278  0.0197
-1.5957 -1.3991  1.9885  0.1848  0.1327  0.1527  0.0466
-1.2196 -1.3520  2.0429  0.2299  0.1179  0.1667  0.0542
-0.8978 -1.1873  2.0687  0.3306  0.1083  0.1532 -0.1985
-0.6993 -0.7973  2.0291  0.2681  0.1590  0.1479 -0.2020
-0.6963 -0.3981  1.9958  0.2719  0.1535  0.1363 -0.1208
-0.6991 -1.1922  2.0343  0.3235  0.1532  0.1681 -0.0777
-1.0296 -1.5655  2.0396  0.2779  0.1366  0.1833 -0.0446
-0.4987 -0.7959  2.0804  0.3005  0.1142  0.1347 -0.1061
-0.5004 -0.3993  1.9631  0.2789  0.1680  0.1632  0.0005
-0.7034 -0.0091  1.9377  0.2714  0.1777  0.1697  0.1609
-0.9732  0.2289  1.9392  0.2717  0.1719  0.1216 -0.1933
-0.4978 -1.1930  2.0841  0.3075  0.1287  0.1368 -0.0884
-0.4343 -0.0546  1.9349  0.2991  0.1736  0.1637 -0.1599
-1.3038  0.3978  1.8980  0.2468  0.1756  0.1592 -0.1647
-0.1930 -0.6967  2.0118  0.3530  0.1672  0.1865  0.0623
-0.1995 -0.5049  1.9685  0.3627  0.1619  0.1882 -0.1255
-0.2962 -0.9994  2.0322  0.3055  0.1541  0.1620 -0.1541
-0.2069 -0.3033  1.9702  0.3092  0.1495  0.1441 -0.0891
-0.7589 -1.6321  2.0395  0.2830  0.1376  0.1565 -0.0854
-1.4990  0.3957  1.9046  0.1984  0.1578  0.1640  0.0680
-1.9878  0.0969  1.9248  0.1706  0.1344  0.1227 -0.1110
-0.7672  0.4336  1.8966  0.2846  0.1720  0.1379 -0.2422
-1.6966  0.3948  1.8979  0.1801  0.1600  0.1790  0.0276
-1.1672  0.6253  1.8397  0.2778  0.1814  0.1283 -0.1187
-0.3873  0.4095  1.8672  0.3083  0.1783  0.1628 -0.1295
-0.1625  0.0162  1.9089  0.3370  0.1830  0.1854 -0.1836
-0.0969 -0.9962  2.0171  0.3345  0.1734  0.1844 -0.0448
-1.8996  0.3920  1.9552  0.2286  0.1153  0.1043 -0.1615
-0.1993 -1.2965  2.0003  0.3094  0.1584  0.1917 -0.0598
-0.4327 -1.6269  2.0391  0.2911  0.1375  0.1656 -0.0976
 0.0985 -0.6049  1.9535  0.3743  0.1617  0.1830 -0.0978
 0.1671 -0.2513  1.9040  0.3985  0.1740  0.1832 -0.0684
 0.0994 -1.0003  2.0202  0.3790  0.1693  0.1663 -0.1858
-1.3882 -1.7971  2.0624  0.2250  0.1148  0.1336  0.1895
-0.1968 -1.4950  2.0406  0.3140  0.1295  0.1619 -0.1978
-0.0368  0.3815  1.8159  0.3943  0.1623  0.1559 -0.1113
-0.8985  0.8079  1.8545  0.2556  0.1609  0.1221 -0.2292
 0.2467  0.0385  1.8768  0.4074  0.1791  0.1740 -0.1322
-0.6958  0.8146  1.8414  0.2792  0.1507  0.1595  0.0327
 0.3977 -0.5038  1.9000  0.4064  0.1569  0.1658 -0.0888
 0.4013 -0.7018  1.9634  0.4164  0.1684  0.1747 -0.0936
-0.4999  0.8187  1.7997  0.3056  0.1546  0.1661  0.0820
 0.4033 -0.9013  2.0126  0.4165  0.1508  0.1500 -0.1882
 0.0996 -1.3874  2.0336  0.3779  0.1476  0.1469 -0.1170
 0.3996 -1.0999  2.0192  0.3391  0.1132  0.1191 -0.5597
-0.2009  0.7015  1.7855  0.3889  0.1520  0.1604  0.0526
-1.5976  0.7010  1.8282  0.1967  0.1708  0.1675 -0.1682
 0.5663 -0.2400  1.8976  0.4265  0.1825  0.1291 -0.5676
 0.1060  0.6177  1.7336  0.4362  0.1201  0.1170 -0.2414
 0.2982  0.3984  1.8136  0.4347  0.1553  0.1795  0.0310
-1.2290  0.9791  1.8587  0.2559  0.1391  0.0984  0.0439
 0.3761 -1.2975  2.0527  0.4104  0.1320  0.1487 -0.2373
 0.5012  0.1970  1.8415  0.4336  0.1787  0.1460  0.0883
-0.1952  0.9014  1.7773  0.3755  0.1505  0.1317  0.0493
-0.1661 -1.8301  2.0576  0.3441  0.1441  0.1833  0.0352
-0.7969 -1.9949  2.0602  0.2776  0.1024  0.1299 -0.1400
-1.1544 -2.0155  2.0756  0.2260  0.0957  0.0921 -0.3510
-0.4323 -2.0344  2.0843  0.3181  0.1233  0.1586  0.1401
 0.4000 -1.5001  2.0007  0.4619  0.1581  0.1997 -0.2407
 0.1686 -1.8271  2.0479  0.3997  0.1263  0.1502 -0.2405
 0.7019 -0.6160  1.8896  0.4539  0.1618  0.1412 -0.2980
 0.6991 -0.9926  1.9840  0.4450  0.1578  0.1673 -0.1697
-1.8465 -1.8078  2.0461  0.2014  0.1371  0.1452  0.0968
-2.1290 -1.5697  2.0199  0.1485  0.1337  0.1458  0.0316
-2.3923 -0.7946  1.9726  0.1228  0.1337  0.1677  0.0197
-2.4314 -0.4273  1.9634  0.1036  0.1325  0.1571  0.1461
-2.3644 -0.1677  1.9004  0.1411  0.1387  0.1587 -0.0609
-2.4057 -1.2411  1.9803  0.1543  0.1390  0.1473  0.0111
-2.1000  0.4071  1.9436  0.1975  0.1106  0.1098  0.0975
-2.4256  0.1670  1.9364  0.1506  0.1167  0.1242 -0.0246
-1.6487 -2.1769  2.0266  0.2530  0.1206  0.1524 -0.0413
 0.3944 -1.7009  2.0541  0.4060  0.1238  0.1453  0.0021
-1.0853 -2.3955  2.0226  0.2617  0.1192  0.1642 -0.0188
-0.5964 -2.3913  2.0275  0.3501  0.1203  0.1488 -0.1775
-0.1608 -2.2218  2.0600  0.3784  0.1236  0.1593 -0.1678
 0.1646 -2.1584  2.0518  0.3903  0.1239  0.1502 -0.0934
 0.7047 -1.4028  1.9835  0.4470  0.1571  0.1545 -0.2571
 0.6989  0.0142  1.8660  0.4017  0.1731  0.1437 -0.1423
-2.3639  0.4362  1.9260  0.1712  0.1425  0.1665  0.1538
-1.6128  0.8961  1.8502  0.2188  0.1454  0.1466 -0.0952
-1.9992  0.7020  1.8924  0.2060  0.1328  0.1646 -0.1536
-2.8498 -0.8146  1.9530  0.0797  0.1297  0.1398 -0.0535
-2.7992 -0.4006  1.9686  0.0984  0.0976  0.0970 -0.1286
-2.8970 -1.1996  1.9663  0.0780  0.1288  0.1372 -0.0730
-2.3024 -2.1599  2.0086  0.1215  0.1362  0.1561  0.0497
-2.6687 -1.8659  2.0105  0.1279  0.1238  0.1392 -0.0585
-1.9245 -2.5195  2.0704  0.1972  0.1042  0.1472 -0.0131
-1.5302 -2.7280  2.0650  0.2370  0.1053  0.1489 -0.0935
-2.9553 -1.6300  1.9964  0.0951  0.1215  0.1452 -0.0583
-2.7853 -0.0034  1.9317  0.1081  0.1230  0.1365  0.0262
-1.0379 -2.8880  2.1133  0.2745  0.0873  0.1234 -0.0040
-0.1963 -2.5862  2.0378  0.3476  0.1460  0.1661 -0.0885
-0.6028 -2.8811  2.0566  0.3221  0.1090  0.1508  0.2666
 0.5710 -2.0300  2.0559  0.3897  0.0941  0.0959 -0.3226
-2.4976 -2.5934  2.0515  0.1414  0.0926  0.1310  0.0211
 0.3684 -2.3564  2.0246  0.4130  0.1302  0.1582 -0.1705
 0.1494 -2.6785  2.0745  0.3823  0.1011  0.1370 -0.1152
 0.7068 -1.8006  2.0010  0.4105  0.1466  0.1678 -0.0227
-3.1631 -0.5293  1.9603  0.0890  0.1269  0.1256 -0.0811
-2.9460 -2.3045  2.0360  0.1163  0.0962  0.1328 -0.1194
-2.1305 -3.0859  2.0408  0.1963  0.1027  0.1419 -0.0765
-1.4035 -3.2975  2.0281  0.2404  0.1172  0.1462 -0.1617
-0.2650 -3.0963  2.0612  0.3308  0.1052  0.1422 -0.0965
-0.9062 -3.4322  2.0614  0.2991  0.1049  0.1482 -0.1776
-1.8437 -3.4134  2.0354  0.1942  0.0885  0.1252 -0.2012
 0.8986 -1.2043  2.0728  0.4497  0.1000  0.1323 -0.2025
 0.5967 -2.5869  2.0227  0.4382  0.1149  0.1507 -0.0260
 0.8985 -1.6025  1.9377  0.4788  0.1483  0.1662 -0.1765
 0.9022 -0.7991  1.9505  0.4680  0.1544  0.1795 -0.1266
 0.8304 -2.2227  2.0346  0.4480  0.1373  0.1694  0.2210
 1.0019 -1.8979  1.9901  0.4621  0.1194  0.1427 -0.0533
-2.5983 -3.0823  2.0260  0.1270  0.0858  0.0954 -0.0576
 0.3595 -3.0825  2.0673  0.4140  0.1082  0.1529 -0.0617
-0.0077 -3.4267  2.0406  0.3537  0.1142  0.1608  0.1071
 0.8988 -0.4135  1.9106  0.4436  0.1708  0.1389 -0.5048
 1.1002 -1.1930  2.0154  0.4659  0.1507  0.1639 -0.1657
 1.0956 -1.6009  1.9594  0.4973  0.1427  0.1556 -0.1629
 1.0968 -0.7926  1.9416  0.4680  0.1493  0.1421 -0.4639
-3.4741 -1.1216  1.9923  0.0714  0.1011  0.1062 -0.0008
-3.5337 -1.7003  1.9998  0.0787  0.1023  0.1123 -0.1509
-3.1269 -2.9026  2.0169  0.1454  0.0989  0.1065 -0.1272
-2.3190 -3.7078  2.0603  0.1775  0.0788  0.1115 -0.0104
-3.5370 -2.3211  2.0023  0.1160  0.1096  0.1088 -0.1367
-1.1292 -3.9501  2.0904  0.2441  0.0773  0.1082 -0.1120
-1.6643 -3.9112  2.0530  0.1977  0.0870  0.1044 -0.1758
-0.4876 -3.8583  2.0811  0.3082  0.0916  0.1296 -0.1033
 0.9923 -2.5914  2.0159  0.4647  0.1092  0.1163 -0.2665
 0.7987 -3.0753  2.0634  0.4235  0.1035  0.1387  0.0298
 1.1708 -2.1559  2.0089  0.5092  0.1472  0.1801  0.1004
 0.0773 -3.8520  2.0619  0.3079  0.0955  0.1350 -0.0585
 0.6884 -3.6254  2.0075  0.4222  0.1246  0.1635 -0.2100
-3.0610 -3.5877  2.0174  0.1767  0.0916  0.1168 -0.3084
-2.2080 -4.3082  2.0261  0.1898  0.0940  0.1145 -0.1473
-4.0434 -2.9556  1.9912  0.1386  0.1009  0.1145  0.1340
-4.1406 -1.2369  1.9611  0.0836  0.1167  0.0987 -0.1212
-3.7086 -0.6679  1.9515  0.0617  0.1235  0.1242 -0.0764
-3.2121 -0.0544  1.9009  0.0700  0.1366  0.1347 -0.0000
-2.7908  0.4115  1.9066  0.0655  0.1329  0.1541  0.0618
-4.4300 -2.0736  1.9669  0.1225  0.1054  0.1163  0.2067
-3.6326 -0.1349  1.9280  0.0478  0.1112  0.1230 -0.0356
-2.4302  0.7684  1.8770  0.1299  0.1236  0.1323  0.1493
-3.1693  0.4789  1.8915  0.0838  0.1102  0.1173  0.0227
-2.9821 -4.4735  2.0163  0.2252  0.1044  0.1220  0.0177
-1.5054 -4.4937  2.0522  0.2711  0.0920  0.1301 -0.0033
-0.7865 -4.5146  2.0386  0.3007  0.1031  0.1430 -0.1462
-4.0084 -3.9235  1.9890  0.1854  0.1078  0.1188  0.1997
-0.1039 -4.4811  2.0618  0.3448  0.1147  0.1622 -0.0368
-2.0850 -4.9828  2.0364  0.2330  0.0883  0.1212  0.1238
-5.4437 -3.1712  1.9523  0.1516  0.1178  0.1103  0.1848
-4.3957 -0.5081  1.9355  0.0860  0.1189  0.1175 -0.1052
-5.1326 -1.3456  1.9394  0.1212  0.1198  0.1140 -0.0549
-4.0720  0.0980  1.9036  0.0513  0.1047  0.0740 -0.2301
-2.8499 -5.4550  1.9970  0.2632  0.0905  0.1150 -0.1263
-4.1917 -5.3360  1.9486  0.2314  0.1218  0.1415  0.1957
-1.4900 -5.2765  2.0312  0.2687  0.0817  0.0857 -0.1328
-0.7736 -5.1093  2.0460  0.3146  0.1071  0.1514  0.1355
-3.5939  0.4921  1.9172  0.0650  0.1214  0.1284  0.0426
-2.2783 -6.3290  1.9873  0.2926  0.1128  0.1443  0.1463
-4.9281  0.1584  1.8929  0.0813  0.1211  0.1025 -0.1205
-2.8307  0.7677  1.8653  0.0798  0.1112  0.1395  0.1416
 0.5061 -4.2508  2.0612  0.4254  0.1208  0.1476 -0.1552
-0.0235 -5.1600  2.0656  0.3325  0.0696  0.0985 -0.4901
-1.0320 -5.8439  2.0269  0.3269  0.0958  0.1210 -0.0501
-0.1954 -5.8302  2.0213  0.3622  0.0880  0.1244 -0.0386
 0.6488 -4.8662  2.0417  0.4211  0.0983  0.1441 -0.3323
-0.6195 -6.9402  1.9783  0.3519  0.1209  0.1405  0.0564
 1.1392 -4.0567  2.0400  0.4579  0.1091  0.1527 -0.2683
 0.6122 -5.6141  2.0344  0.3939  0.0892  0.1207 -0.1678
 1.2356 -3.0733  2.0082  0.4839  0.1241  0.1512 -0.2487
 1.5075 -3.5781  2.0213  0.5331  0.1165  0.1544 -0.2577
 1.2478 -4.7562  2.0212  0.4375  0.0975  0.1447 -0.2140
 1.3900 -2.5891  1.9731  0.5055  0.1327  0.1610 -0.0443
 1.4177 -5.5132  2.0305  0.4428  0.0956  0.1249 -0.3033
 1.0599 -6.6960  1.9840  0.4204  0.1144  0.1470 -0.0921
 1.4311 -2.2164  1.9962  0.4776  0.1380  0.1740 -0.0032
 1.8078 -2.9323  1.9846  0.5212  0.1249  0.1516 -0.3713
 1.2988 -1.8044  1.9563  0.5207  0.1423  0.1322 -0.1645
 1.8457 -4.3383  2.0139  0.5184  0.1105  0.1352 -0.3990
 2.0941 -3.6462  2.0116  0.4930  0.1163  0.1496 -0.3659
 1.2988 -1.3954  2.0006  0.4514  0.1443  0.1524 -0.1618
 1.4994 -1.8010  1.9672  0.4667  0.1110  0.1420  0.0141
 1.7946 -2.3893  2.0112  0.4652  0.1294  0.1384 -0.2126
 1.4983 -1.3996  2.0277  0.4622  0.1252  0.1293 -0.3016
 1.2927 -0.9982  1.9531  0.4342  0.1744  0.1517 -0.0781
 1.7868 -1.9866  1.9351  0.4894  0.1282  0.1544 -0.1179
 2.1081 -5.1007  2.0008  0.4929  0.0891  0.1239 -0.2494
 1.7557 -1.6255  1.9457  0.5113  0.1274  0.1321  0.0557
-3.3088  0.9334  1.8615  0.0946  0.1144  0.1469 -0.0923
-4.1819  0.6687  1.8773  0.0104  0.1225  0.1175 -0.1399
-2.1965  0.9006  1.8284  0.1714  0.1257  0.1405  0.1617
-1.8989  0.9848  1.8754  0.1961  0.1530  0.1545 -0.0499
-2.7563  1.0291  1.8312  0.0785  0.1429  0.1608  0.2019
 2.4717 -3.0782  1.9666  0.5565  0.1351  0.1487 -0.2829
 1.5050 -0.9965  1.9216  0.4919  0.1696  0.1687 -0.2126
 1.0961 -0.4139  1.8857  0.4494  0.1460  0.1074 -0.6869
 2.2840 -2.4755  1.9792  0.5582  0.1259  0.1710 -0.2286
 1.3026 -0.6153  1.8870  0.4706  0.1659  0.1549 -0.0657
 1.7909 -1.2962  1.9686  0.5241  0.1398  0.1621 -0.0023
 2.6341 -6.2007  1.9786  0.5040  0.1178  0.1665 -0.2374
 2.2296 -2.0050  1.9245  0.5581  0.1320  0.1462 -0.2452
 2.0194 -1.5539  1.9398  0.5213  0.1160  0.1034 -0.2360
 1.7945 -1.1000  1.9299  0.5306  0.1417  0.1472 -0.1055
 0.9588 -0.0365  1.8696  0.4347  0.1640  0.1427 -0.0761
 2.5742 -4.3147  2.0144  0.5165  0.1038  0.1325 -0.1082
 1.5017 -0.6062  1.8478  0.4989  0.1669  0.1592 -0.0112
 1.7994 -0.8987  1.8745  0.5493  0.1593  0.1743  0.0254
 2.8100 -3.5753  1.9991  0.5499  0.1260  0.1222 -0.3300
 1.3796 -0.2511  1.8832  0.5009  0.1495  0.1622 -0.0927
 2.8883 -2.2912  1.9193  0.5905  0.1265  0.1289 -0.3280
 2.1534 -1.2216  1.9141  0.5586  0.1409  0.1389  0.0543
 1.7999 -0.6977  1.8567  0.5359  0.1535  0.1379 -0.3834
 2.4427 -1.6192  1.9401  0.5343  0.1299  0.1512  0.0597
 3.0339 -5.0612  1.9844  0.5015  0.1051  0.1083 -0.3373
 3.0571 -2.8788  1.9678  0.5674  0.1119  0.1038 -0.4604
 0.7026  0.3885  1.7283  0.4312  0.1288  0.0920  0.3381
 1.7909 -0.5030  1.8288  0.5423  0.1349  0.1373 -0.0106
 1.0191  0.2395  1.8164  0.4568  0.1746  0.1452  0.0157
 0.4988  0.5991  1.7706  0.4155  0.1530  0.1082 -0.1038
 2.0990 -0.8016  1.8764  0.5346  0.1379  0.1458 -0.0411
 2.3785 -0.9964  1.8703  0.5172  0.1101  0.1318 -0.0741
-1.5969  1.1002  1.8651  0.2539  0.1200  0.1414  0.0762
 1.7885 -0.3041  1.9542  0.5225  0.1059  0.0950 -0.5738
 1.4611  0.0106  1.8471  0.5037  0.1472  0.1041 -0.2701
 0.3047  0.8003  1.7547  0.3980  0.1691  0.1716 -0.1118
 2.9225 -1.7196  1.9211  0.6056  0.1258  0.1427 -0.2136
-0.9878  1.1002  1.8205  0.2309  0.1314  0.1475  0.0080
-2.1918  1.0981  1.8277  0.1465  0.1385  0.1374  0.0118
 2.7115 -1.1708  1.8734  0.5759  0.1345  0.1594 -0.1787
-0.6997  1.1956  1.7904  0.2628  0.1338  0.1326 -0.2694
 0.8206  0.6301  1.7149  0.4475  0.1245  0.0975  0.0048
 0.0932  0.9914  1.7753  0.3581  0.1589  0.1360  0.0579
-2.5686  1.2340  1.8338  0.1316  0.1191  0.1246  0.3589
-0.5017  1.1931  1.8092  0.3246  0.1545  0.1554 -0.0736
 1.7560 -0.0268  1.8285  0.5378  0.1526  0.1546  0.0062
 2.1676 -0.4368  1.8950  0.5382  0.1357  0.1619  0.0837
 1.3044  0.5644  1.7467  0.5261  0.1518  0.1303  0.0071
-0.2044  1.0998  1.7566  0.3438  0.1368  0.1070  0.0550
 2.4206 -0.6371  1.8909  0.5425  0.1267  0.1261 -0.2618
-1.5946  1.3030  1.8414  0.2019  0.1172  0.1563  0.1528
-1.1943  1.3038  1.8499  0.2223  0.1362  0.1673  0.0505
-1.9870  1.3026  1.8736  0.1672  0.1306  0.1132 -0.0209
 3.4418 -4.2141  1.9686  0.5295  0.1016  0.1232 -0.2593
 3.4937 -2.3272  1.9238  0.6163  0.1102  0.1258 -0.2317
 0.4972  0.9765  1.7691  0.3941  0.1323  0.1431  0.0520
-0.9013  1.3922  1.7838  0.1990  0.1509  0.1444  0.0978
 1.6105  0.3872  1.7741  0.5503  0.1560  0.1185 -0.3078
-2.2344  1.4307  1.8322  0.1278  0.1053  0.0799 -0.1132
-3.0767  1.2509  1.8542  0.1096  0.1366  0.1542 -0.0416
 0.7698  0.9389  1.7265  0.4584  0.1018  0.0720  0.0145
 0.3528  1.2228  1.7411  0.3294  0.1577  0.1810  0.1953
-0.2407  1.3625  1.7187  0.3225  0.1021  0.1046 -0.0611
 1.9991  0.1956  1.7849  0.5383  0.1431  0.1444 -0.1262
 3.5684 -3.4186  1.9617  0.5661  0.1070  0.1223 -0.3399
 2.2298 -0.1647  1.8405  0.5571  0.1489  0.1601 -0.0724
-1.2077  1.4963  1.8017  0.2376  0.1590  0.1590 -0.0768
-1.5910  1.4988  1.8366  0.2086  0.1236  0.1667  0.2132
-3.9241  1.1372  1.8280  0.0419  0.1089  0.1164 -0.0790
-1.9638  1.6213  1.8168  0.1446  0.1377  0.1415 -0.0297
 0.0265  1.5413  1.7253  0.3326  0.1329  0.1316  0.0446
-0.7674  1.6253  1.7533  0.2620  0.0871  0.1230 -0.2951
-0.4444  1.6249  1.7329  0.3066  0.1298  0.1560 -0.0213
-3.5148  1.4722  1.8276  0.0483  0.1338  0.1381  0.0306
 1.0378  1.0369  1.7496  0.4587  0.1572  0.1590  0.0828
 2.8781 -0.6342  1.8315  0.5762  0.1379  0.1332 -0.0983
-2.5948  1.5947  1.8607  0.1517  0.1084  0.1533  0.2004
-4.9861  1.0663  1.8817  0.0916  0.1470  0.1196 -0.0544
-6.2839 -0.3734  1.9051  0.1316  0.1135  0.1019 -0.0472
-2.9934  1.5984  1.8572  0.0717  0.1237  0.1538 -0.0321
-1.7653  1.8291  1.7472  0.1713  0.1253  0.1335  0.0057
-1.4371  1.7653  1.7730  0.2324  0.1408  0.1313 -0.0071
-1.1670  1.8255  1.7724  0.2240  0.1234  0.1315 -0.2845
-2.2319  1.8246  1.7956  0.1480  0.1214  0.1040  0.0090
-2.5690  1.9647  1.7807  0.1491  0.1275  0.1396 -0.0523
-4.4874  1.5994  1.8413  0.0456  0.1105  0.1140 -0.1698
 0.3968  1.5924  1.7119  0.3322  0.1547  0.1671  0.0156
 0.8090  1.3996  1.6991  0.4478  0.1532  0.1675  0.0490
 1.3988  1.0136  1.6728  0.4888  0.1010  0.1103  0.2131
-0.9532  2.0137  1.7588  0.2537  0.1387  0.1673 -0.0419
-0.1947  2.0071  1.6746  0.2976  0.1082  0.0957 -0.1422
-3.3159  1.9105  1.8231  0.0462  0.1270  0.1428 -0.0403
-0.6373  1.9745  1.6912  0.2902  0.1006  0.0832 -0.0825
-3.8908  1.9862  1.8204  0.0549  0.1370  0.1283  0.0682
-2.8536  2.1240  1.7509  0.0679  0.1234  0.1260 -0.0188
 1.7944  0.8010  1.7616  0.5322  0.1044  0.1152 -0.1194
 2.0897  0.5379  1.7782  0.5314  0.1441  0.1532 -0.0213
-1.7906  2.1909  1.7848  0.1388  0.1387  0.1493  0.0330
-1.4398  2.1650  1.7620  0.1653  0.1270  0.1436 -0.0770
 2.5929 -0.1984  1.8312  0.5959  0.1345  0.1397 -0.0891
-2.1686  2.1652  1.7854  0.1635  0.1309  0.1518 -0.1089
 2.3947  0.1944  1.7583  0.5512  0.1435  0.1586 -0.0306
 1.1707  1.3580  1.7043  0.5001  0.1487  0.1501  0.0671
 3.2403 -1.1064  1.8774  0.6412  0.1204  0.1442 -0.3198
 0.4276  1.9557  1.7154  0.3707  0.1569  0.1570 -0.0298
 0.1382  2.0879  1.7086  0.3075  0.1024  0.1031 -0.1127
-0.5023  2.2883  1.7113  0.2909  0.1335  0.1549 -0.1004
 0.7925  1.7948  1.6883  0.3829  0.1386  0.1413  0.0533
-1.2032  2.3935  1.7100  0.2094  0.1302  0.1307 -0.1711
-2.3932  2.3916  1.7833  0.1245  0.1179  0.1262 -0.1077
-0.8510  2.5015  1.6853  0.2442  0.1146  0.1245 -0.1817
 3.4627 -1.7074  1.8969  0.6120  0.1118  0.1305 -0.2161
 1.7954  1.1982  1.6871  0.4971  0.1431  0.1512 -0.1062
 1.4256  1.4279  1.6818  0.4768  0.1355  0.1521 -0.0550
-2.7833  2.6070  1.7524  0.0995  0.1214  0.1280  0.0205
 3.0924 -0.1327  1.7776  0.6014  0.1418  0.1548 -0.2608
 1.2030  1.7933  1.7113  0.3998  0.1291  0.0942 -0.1591
 2.7861  0.2892  1.7812  0.6052  0.1283  0.1504 -0.0177
 2.1711  1.0441  1.7208  0.5691  0.1324  0.1599 -0.0464
-1.6031  2.5902  1.7228  0.1785  0.1249  0.1462 -0.0668
-2.0054  2.5946  1.7434  0.1681  0.1187  0.1342 -0.1316
 2.5227  0.7272  1.7489  0.5386  0.1457  0.1636 -0.1702
-0.0914  2.4879  1.6825  0.2713  0.1377  0.1134 -0.1134
 3.8916 -2.8129  1.9210  0.5853  0.1188  0.1251 -0.2478
-3.2527  2.4695  1.7777  0.0648  0.1230  0.1279 -0.1724
-0.6039  2.7971  1.6756  0.2874  0.1167  0.1247 -0.1595
 0.6463  2.3129  1.6265  0.4234  0.0962  0.0824 -0.8165
 0.3904  2.5551  1.6453  0.3748  0.1413  0.1323 -0.2377
 1.7720  1.6650  1.7038  0.4789  0.1412  0.1662  0.0275
 3.5222 -0.6645  1.8255  0.6489  0.1075  0.1423 -0.0645
 3.8527 -1.3378  1.8611  0.6338  0.1163  0.1032  0.0120
 1.4614  1.9422  1.7138  0.4451  0.1467  0.1596 -0.0183
 1.0753  2.2749  1.6496  0.3846  0.1434  0.1408 -0.1790
-1.2020  2.8022  1.6611  0.2199  0.1072  0.1163 -0.3492
-3.8068  2.7113  1.7876  0.0439  0.1171  0.1177 -0.2548
-6.1356  1.8352  1.8755  0.1141  0.1256  0.1076 -0.1127
-2.3437  2.8061  1.7202  0.1305  0.1262  0.1529 -0.2376
-4.7127  2.4553  1.8294  0.0994  0.1237  0.1099 -0.1790
-0.2229  2.9376  1.6778  0.2841  0.1140  0.0869 -0.3202
-1.8609  3.0232  1.6909  0.1933  0.1410  0.1580 -0.0727
-1.4189  3.1317  1.7111  0.2182  0.1299  0.1448 -0.1622
-0.8988  3.0887  1.6793  0.2320  0.1411  0.1525  0.2024
 0.1480  2.9075  1.6602  0.3342  0.1543  0.1578 -0.0018
-2.8847  3.0481  1.7044  0.1242  0.1306  0.1391  0.0105
 2.2034  1.7091  1.6570  0.4845  0.1045  0.1331 -0.2641
 2.5482  1.2985  1.6708  0.5822  0.1156  0.1491 -0.3365
 4.1980 -2.0461  1.8886  0.6258  0.1108  0.1114 -0.2987
 3.3165  0.4746  1.7515  0.6410  0.1166  0.1363  0.0556
 0.8189  2.7328  1.6377  0.4288  0.1123  0.0794 -0.5594
 0.4906  3.0448  1.6474  0.3665  0.1410  0.1353 -0.3105
 3.0615  0.9264  1.7021  0.6092  0.1293  0.1337 -0.0896
-2.3184  3.2567  1.6930  0.1387  0.1505  0.1447 -0.1686
 1.8569  2.1339  1.6346  0.4885  0.1196  0.1210 -0.3081
-3.4045  3.3032  1.7276  0.0792  0.1216  0.1247 -0.1766
-0.5762  3.3176  1.6698  0.2971  0.1038  0.0734  0.1685
 3.6953 -0.0959  1.7759  0.6677  0.1277  0.1247 -0.0191
 1.4954  2.4854  1.6201  0.4228  0.1504  0.1403 -0.2393
-1.8563  3.4166  1.6108  0.1649  0.0961  0.0927 -0.3160
-1.1056  3.4913  1.6368  0.2372  0.1134  0.1230  0.0035
 1.1917  2.8959  1.6411  0.4162  0.1335  0.1439 -0.2655
-0.1162  3.3990  1.6257  0.3192  0.1165  0.1275 -0.3567
 2.6842  1.7966  1.6134  0.5314  0.0804  0.1084 -0.6784
 3.0210  1.4562  1.6829  0.5765  0.1235  0.1537  0.0813
 4.0966 -0.6998  1.8139  0.6427  0.1273  0.1241 -0.0017
-1.5072  3.7487  1.6183  0.2120  0.1386  0.1601  0.0729
 4.4555 -5.1451  1.9228  0.5507  0.1203  0.1508 -0.3292
 4.3135 -3.7280  1.9297  0.5553  0.1081  0.1139 -0.2924
 4.2645 -0.0748  1.7620  0.6535  0.1243  0.1288 -0.2218
 2.2940  2.3365  1.6240  0.5161  0.1242  0.1716 -0.0046
 3.9024  0.5019  1.7377  0.6573  0.1100  0.1211  0.0676
 3.7003  1.0463  1.7050  0.6616  0.0988  0.1180  0.0201
 1.8596  2.7323  1.6468  0.4783  0.1236  0.1402 -0.0273
 0.4994  3.3961  1.6277  0.3838  0.1546  0.1648 -0.0765
 1.0207  3.3277  1.6026  0.4308  0.1518  0.1571 -0.0387
 4.6450 -2.8313  1.8995  0.5911  0.1082  0.1044 -0.3365
 2.7467  2.2696  1.6141  0.5570  0.1203  0.1610 -0.0773
 4.5861 -1.2916  1.8456  0.6292  0.1125  0.1060 -0.1995
 3.4719  1.5371  1.6743  0.6341  0.1371  0.1486  0.1111
 1.6253  3.1275  1.5978  0.4819  0.1270  0.1335 -0.1018
-2.6573  3.6733  1.7062  0.1166  0.1173  0.1279 -0.2973
-4.2310  3.3407  1.7827  0.0775  0.1120  0.1126 -0.2245
-0.8938  3.9482  1.6460  0.2500  0.1302  0.1575 -0.1649
-0.4467  3.8719  1.5936  0.2618  0.1154  0.1285  0.0335
-2.0997  3.8309  1.6422  0.1479  0.1207  0.1240 -0.0980
 4.9610 -2.0806  1.8525  0.6042  0.1080  0.1119 -0.2357
 0.0058  3.9039  1.6200  0.3223  0.1288  0.1521 -0.0029
 3.1952  2.0903  1.6245  0.6141  0.1116  0.1508  0.0036
 4.7396 -0.4499  1.7994  0.6443  0.0986  0.0697 -0.0714
 2.3487  2.9076  1.6384  0.5538  0.1341  0.1564  0.0252
 4.4967  0.5065  1.7482  0.6884  0.1078  0.1216  0.1563
 0.5027  3.8443  1.5761  0.3626  0.1116  0.1399 -0.0188
 4.3037  1.0395  1.6964  0.6541  0.1063  0.1100  0.0109
 5.0588  0.2082  1.7526  0.6415  0.1037  0.0842 -0.1224
 4.0453  1.4985  1.6858  0.6780  0.0966  0.1351  0.2647
-1.3270  4.3106  1.6412  0.2147  0.1235  0.1496 -0.1375
 5.5660 -1.7231  1.8215  0.6189  0.1046  0.1151 -0.2083
 3.6971  2.1048  1.6629  0.6307  0.1144  0.1371  0.0563
 2.0527  3.3309  1.5675  0.4701  0.1124  0.1276 -0.1314
 1.3732  3.6868  1.5860  0.4248  0.0907  0.1091 -0.0482
 2.8321  2.8992  1.6150  0.5470  0.1259  0.1188  0.3047
 5.2790 -0.9148  1.7982  0.6218  0.1044  0.1067 -0.1185
 0.9269  4.0168  1.5661  0.3964  0.1036  0.1464  0.0678
 3.3274  2.6663  1.6503  0.5938  0.1215  0.1407  0.2301
 5.8154 -3.3265  1.8598  0.6172  0.1143  0.1338 -0.3582
 1.8728  3.7559  1.5527  0.4448  0.0861  0.0813 -0.3984
 5.7796 -0.2758  1.7573  0.6125  0.1018  0.1051  0.2831
 4.9425  0.9302  1.7052  0.6648  0.1060  0.1038  0.3016
 4.6935  1.4437  1.7123  0.6551  0.0991  0.1047  0.0804
 4.3308  1.9114  1.6872  0.6576  0.1072  0.1162  0.2041
 2.5217  3.5249  1.5950  0.5308  0.1247  0.1493  0.0968
 0.2684  4.3405  1.5665  0.3593  0.1039  0.1470 -0.0492
-1.8604  4.3070  1.6734  0.1682  0.1323  0.1502 -0.2551
 3.8690  2.6663  1.6546  0.6505  0.1093  0.1218  0.2194
 3.1132  3.3124  1.5953  0.5495  0.1287  0.1498  0.1191
-3.2080  3.9756  1.7263  0.0895  0.1258  0.1175 -0.2886
-0.7026  4.4290  1.6349  0.2474  0.1204  0.1527 -0.2100
-0.2389  4.5239  1.6073  0.3113  0.1248  0.1519 -0.1041
-2.5448  4.3697  1.6152  0.1286  0.1030  0.1265 -0.4297
 1.2987  4.3539  1.5445  0.4097  0.1381  0.1508  0.0225
 4.4261  2.4636  1.6837  0.6534  0.1043  0.1215  0.2297
 0.6798  4.6219  1.5524  0.3816  0.1101  0.1406  0.0801
 3.7014  3.2913  1.5936  0.6117  0.1177  0.1399  0.0955
 1.7546  4.2623  1.5536  0.4408  0.1212  0.1438  0.1972
-4.0511  4.2076  1.7605  0.0951  0.1223  0.1192 -0.1953
-1.0937  4.8943  1.6223  0.1959  0.1142  0.1544 -0.2289
-5.4568  3.7408  1.8158  0.1239  0.1235  0.1058 -0.2402
-1.7919  4.9506  1.6362  0.1890  0.1139  0.1610 -0.1439
 2.4982  4.0391  1.5418  0.5055  0.1281  0.1321 -0.0151
 2.2357  4.4105  1.5373  0.4851  0.1075  0.1495  0.0242
 0.1306  4.9115  1.5649  0.3311  0.1419  0.1585 -0.0313
 5.7283  0.6322  1.7266  0.6532  0.1097  0.0945 -0.1270
 3.0895  3.8998  1.5692  0.5554  0.1043  0.1407  0.0916
 4.9474  1.9781  1.6721  0.6357  0.1021  0.1039  0.0394
-0.4975  5.1241  1.5879  0.2755  0.1142  0.1507 -0.0741
-3.2591  4.9341  1.7173  0.1058  0.1197  0.1428 -0.2963
-2.4897  5.2520  1.6712  0.1634  0.0918  0.1298 -0.3115
 1.0939  4.9561  1.5735  0.3879  0.1186  0.1553  0.0259
 0.5291  5.3118  1.5441  0.3447  0.0949  0.1271  0.0526
 1.5593  4.8530  1.5108  0.4010  0.0728  0.1018  0.5662
 5.4713  1.4032  1.7061  0.6387  0.1047  0.0834 -0.0510
 4.2981  3.0923  1.6080  0.6348  0.1095  0.1138  0.1305
 6.7029 -1.3338  1.7732  0.6146  0.1164  0.1383 -0.1170
 3.6866  3.8958  1.5629  0.6030  0.0951  0.1277  0.3195
 2.8914  4.4989  1.5300  0.4826  0.0811  0.1144  0.3543
 2.0670  4.9127  1.5736  0.4210  0.0998  0.1308  0.1594
 4.2905  3.7998  1.5969  0.6110  0.0957  0.1147  0.3550
 4.9621  2.8392  1.6303  0.6397  0.1099  0.1189  0.1067
 3.4887  4.4868  1.5669  0.5424  0.1070  0.1380  0.1793
 5.6525  2.2820  1.6731  0.6509  0.1036  0.0941  0.1496
-0.0555  5.5882  1.5608  0.2915  0.1209  0.1668  0.0485
 6.5383  1.4288  1.6898  0.6370  0.1044  0.1158  0.1015
 6.9798  0.3588  1.7089  0.6292  0.1126  0.1035 -0.0303
 2.6632  5.0339  1.5583  0.4532  0.1190  0.1316  0.2099
-1.1881  5.5480  1.6111  0.2245  0.0992  0.1590 -0.1862
 1.1003  5.4966  1.5313  0.3772  0.1020  0.1442  0.1952
 5.0014  3.5591  1.6175  0.6368  0.0775  0.1057 -0.0568
-1.9574  5.8562  1.6287  0.2029  0.0987  0.1395 -0.2824
 1.6748  5.5691  1.5506  0.4205  0.1238  0.1430  0.0870
-0.6408  5.9062  1.5772  0.2607  0.1090  0.1541 -0.1599
 5.9034  3.1324  1.6123  0.6403  0.1091  0.1100  0.0500
 4.1647  4.5864  1.5839  0.5709  0.1175  0.1317 -0.2619
 2.2991  5.5880  1.5274  0.4395  0.1057  0.1494  0.0533
 3.3789  5.1490  1.5430  0.5010  0.1130  0.1421  0.1971
 0.5070  5.9891  1.5314  0.3346  0.0804  0.1137 -0.0014
 5.0408  4.4436  1.6118  0.6002  0.1039  0.1201  0.1762
-3.2023  6.2283  1.7018  0.1756  0.1207  0.1393 -0.2920
-4.5021  5.3700  1.7555  0.1514  0.1169  0.1317 -0.3758
 1.1221  6.1601  1.5758  0.3774  0.0905  0.1258 -0.0252
 2.9295  5.7088  1.5560  0.4314  0.1005  0.1281  0.1975
 4.1281  5.4009  1.5665  0.5089  0.1035  0.1463  0.2800
-0.1997  6.3953  1.5783  0.2827  0.0941  0.1370  0.0055
-1.1874  6.4763  1.5973  0.2361  0.1123  0.1504 -0.2052
 2.0196  6.2121  1.5620  0.3921  0.1036  0.1116  0.1663
 6.8258  2.5936  1.6350  0.6168  0.1073  0.1063 -0.1288
 0.4375  6.7493  1.5728  0.3008  0.0902  0.1261 -0.0515
-2.2062  6.8688  1.6468  0.2208  0.1036  0.1502 -0.3133
 2.7738  6.3272  1.5574  0.4169  0.0991  0.1352  0.1122
 5.1646  5.3633  1.5920  0.5267  0.0913  0.1158  0.1332
 6.0990  4.1475  1.6013  0.5935  0.1018  0.1136  0.3493
 1.5718  6.6366  1.5735  0.3793  0.0862  0.1338  0.0386
 1.0273  6.9694  1.5710  0.3277  0.0876  0.1276  0.0081
 3.5667  6.0560  1.5587  0.4522  0.0874  0.1321  0.2232
 2.3713  7.0259  1.5880  0.3893  0.0985  0.1393 -0.1395
-0.3246  7.2666  1.6041  0.2557  0.0981  0.1469 -0.0529
-1.2000  7.4024  1.6572  0.2177  0.1092  0.1644 -0.0546
 4.2536  6.2747  1.5807  0.4718  0.0993  0.1195  0.1335
 0.6246  7.5835  1.6086  0.2889  0.0920  0.1398 -0.0279
 3.2327  6.8803  1.5906  0.4030  0.0990  0.1203  0.2226
 1.6668  7.3862  1.5732  0.3446  0.0736  0.1026 -0.3402


==> voronoi_bins.txt <==
# correspondence between coordinates of pixels in the 2d grid and the indices of the Voronoi bins.
# coordinates are in the transformed reference frame (X,Y), values are in degrees.
# bin index is the line number (excluding comments, starting from zero) in the file kinematic_map.txt
#  X    Y bin
-7.9 -1.3 286
-7.9 -0.7 286
-7.9 -0.5 286
-7.9  0.1 286
-7.9  0.5 286
-7.9  0.7 286
-7.9  0.9 343
-7.9  1.1 343
-7.9  1.5 343
-7.7 -1.9 286
-7.7 -1.7 286
-7.7 -1.3 286
-7.7 -1.1 286
-7.7 -0.9 286
-7.7 -0.7 286
-7.7 -0.5 286
-7.7 -0.3 286
-7.7  0.1 286
-7.7  0.3 286
-7.7  0.5 286
-7.7  0.7 286
-7.7  0.9 343
-7.7  1.1 343
-7.7  1.3 343
-7.7  1.5 343
-7.7  1.9 343
-7.7  2.1 343
-7.7  2.3 343
-7.5 -2.3 168
-7.5 -2.1 286
-7.5 -1.9 286
-7.5 -1.7 286
-7.5 -1.5 286
-7.5 -1.3 286
-7.5 -1.1 286
-7.5 -0.9 286
-7.5 -0.7 286
-7.5 -0.5 286
-7.5 -0.3 286
-7.5 -0.1 286
-7.5  0.1 286
-7.5  0.3 286
-7.5  0.5 286
-7.5  0.7 286
-7.5  0.9 343
-7.5  1.1 343
-7.5  1.3 343
-7.5  1.5 343
-7.5  1.7 343
-7.5  1.9 343
-7.5  2.3 343
-7.5  2.5 343
-7.5  2.7 343
-7.3 -3.3 168
-7.3 -3.1 168
-7.3 -2.5 168
-7.3 -2.3 168
-7.3 -1.9 286
-7.3 -1.7 286
-7.3 -1.5 286
-7.3 -0.9 286
-7.3 -0.7 286
-7.3 -0.3 286
-7.3 -0.1 286
-7.3  0.1 286
-7.3  0.3 286
-7.3  0.5 286
-7.3  0.7 286
-7.3  0.9 343
-7.3  1.1 343
-7.3  1.3 343
-7.3  1.5 343
-7.3  1.7 343
-7.3  1.9 343
-7.3  2.1 343
-7.3  2.3 343
-7.3  2.5 343
-7.3  2.7 343
-7.3  2.9 343
-7.3  3.1 343
-7.3  3.3 343
-7.1 -3.5 168
-7.1 -3.3 168
-7.1 -2.7 168
-7.1 -2.5 168
-7.1 -2.3 168
-7.1 -2.1 286
-7.1 -1.9 286
-7.1 -1.7 286
-7.1 -1.3 286
-7.1 -1.1 286
-7.1 -0.9 286
-7.1 -0.7 286
-7.1 -0.5 286
-7.1 -0.3 286
-7.1 -0.1 286
-7.1  0.1 286
-7.1  0.3 286
-7.1  0.5 286
-7.1  0.7 286
-7.1  0.9 343
-7.1  1.1 343
-7.1  1.3 343
-7.1  1.5 343
-7.1  1.7 343
-7.1  1.9 343
-7.1  2.1 343
-7.1  2.3 343
-7.1  2.5 343
-7.1  2.7 343
-7.1  2.9 343
-7.1  3.1 343
-7.1  3.3 343
-7.1  3.5 433
-6.9 -4.1 168
-6.9 -3.9 168
-6.9 -3.7 168
-6.9 -3.5 168
-6.9 -3.3 168
-6.9 -3.1 168
-6.9 -2.7 168
-6.9 -2.5 168
-6.9 -2.3 168
-6.9 -2.1 168
-6.9 -1.9 286
-6.9 -1.7 286
-6.9 -1.5 286
-6.9 -1.3 286
-6.9 -1.1 286
-6.9 -0.9 286
-6.9 -0.7 286
-6.9 -0.5 286
-6.9 -0.3 286
-6.9 -0.1 286
-6.9  0.1 286
-6.9  0.3 286
-6.9  0.5 286
-6.9  0.7 286
-6.9  0.9 343
-6.9  1.1 343
-6.9  1.3 343
-6.9  1.5 343
-6.9  1.7 343
-6.9  1.9 343
-6.9  2.1 343
-6.9  2.3 343
-6.9  2.5 343
-6.9  2.7 343
-6.9  2.9 343
-6.9  3.1 343
-6.9  3.3 433
-6.9  3.5 433
-6.9  3.7 433
-6.9  3.9 433
-6.9  4.1 433
-6.7 -3.9 168
-6.7 -3.5 168
-6.7 -3.3 168
-6.7 -3.1 168
-6.7 -2.9 168
-6.7 -2.7 168
-6.7 -2.5 168
-6.7 -2.3 168
-6.7 -2.1 168
-6.7 -1.9 286
-6.7 -1.7 286
-6.7 -1.5 286
-6.7 -1.3 286
-6.7 -1.1 286
-6.7 -0.9 286
-6.7 -0.7 286
-6.7 -0.5 286
-6.7 -0.3 286
-6.7 -0.1 286
-6.7  0.1 286
-6.7  0.3 286
-6.7  0.5 286
-6.7  0.7 286
-6.7  0.9 343
-6.7  1.1 343
-6.7  1.3 343
-6.7  1.5 343
-6.7  1.7 343
-6.7  1.9 343
-6.7  2.1 343
-6.7  2.3 343
-6.7  2.5 343
-6.7  2.7 343
-6.7  2.9 343
-6.7  3.1 343
-6.7  3.3 433
-6.7  3.5 433
-6.7  3.7 433
-6.7  3.9 433
-6.7  4.1 433
-6.7  4.3 433
-6.7  4.5 433
-6.5 -4.3 168
-6.5 -3.9 168
-6.5 -3.7 168
-6.5 -3.5 168
-6.5 -3.3 168
-6.5 -3.1 168
-6.5 -2.9 168
-6.5 -2.7 168
-6.5 -2.5 168
-6.5 -2.3 168
-6.5 -2.1 168
-6.5 -1.7 286
-6.5 -1.5 286
-6.5 -1.3 286
-6.5 -1.1 286
-6.5 -0.9 286
-6.5 -0.7 286
-6.5 -0.5 286
-6.5 -0.3 286
-6.5 -0.1 286
-6.5  0.1 286
-6.5  0.3 286
-6.5  0.5 286
-6.5  0.7 286
-6.5  0.9 343
-6.5  1.1 343
-6.5  1.3 343
-6.5  1.5 343
-6.5  1.7 343
-6.5  1.9 343
-6.5  2.1 343
-6.5  2.3 343
-6.5  2.5 343
-6.5  2.7 343
-6.5  2.9 343
-6.5  3.1 433
-6.5  3.3 433
-6.5  3.5 433
-6.5  3.7 433
-6.5  3.9 433
-6.5  4.1 433
-6.5  4.3 433
-6.5  4.5 433
-6.5  4.7 433
-6.3 -4.9 168
-6.3 -4.7 168
-6.3 -4.5 168
-6.3 -4.3 168
-6.3 -4.1 168
-6.3 -3.9 168
-6.3 -3.7 168
-6.3 -3.5 168
-6.3 -3.3 168
-6.3 -3.1 168
-6.3 -2.9 168
-6.3 -2.7 168
-6.3 -2.5 168
-6.3 -2.3 168
-6.3 -2.1 168
-6.3 -1.9 168
-6.3 -1.7 286
-6.3 -1.5 286
-6.3 -1.3 286
-6.3 -1.1 286
-6.3 -0.9 286
-6.3 -0.7 286
-6.3 -0.5 286
-6.3 -0.3 286
-6.3 -0.1 286
-6.3  0.1 286
-6.3  0.3 286
-6.3  0.5 286
-6.3  0.7 286
-6.3  0.9 343
-6.3  1.1 343
-6.3  1.3 343
-6.3  1.5 343
-6.3  1.7 343
-6.3  1.9 343
-6.3  2.1 343
-6.3  2.3 343
-6.3  2.5 343
-6.3  2.7 343
-6.3  2.9 343
-6.3  3.1 433
-6.3  3.3 433
-6.3  3.5 433
-6.3  3.7 433
-6.3  3.9 433
-6.3  4.1 433
-6.3  4.3 433
-6.3  4.5 433
-6.3  4.7 433
-6.3  4.9 433
-6.1 -5.1 168
-6.1 -4.9 168
-6.1 -4.7 168
-6.1 -4.5 168
-6.1 -4.3 168
-6.1 -4.1 168
-6.1 -3.9 168
-6.1 -3.7 168
-6.1 -3.5 168
-6.1 -3.3 168
-6.1 -3.1 168
-6.1 -2.7 168
-6.1 -2.5 168
-6.1 -2.3 168
-6.1 -2.1 168
-6.1 -1.9 168
-6.1 -1.7 286
-6.1 -1.5 286
-6.1 -1.3 286
-6.1 -1.1 286
-6.1 -0.9 286
-6.1 -0.7 286
-6.1 -0.5 286
-6.1 -0.3 286
-6.1 -0.1 286
-6.1  0.1 286
-6.1  0.3 286
-6.1  0.5 286
-6.1  0.7 286
-6.1  0.9 343
-6.1  1.1 343
-6.1  1.3 343
-6.1  1.5 343
-6.1  1.7 343
-6.1  1.9 343
-6.1  2.1 343
-6.1  2.3 343
-6.1  2.5 343
-6.1  2.7 343
-6.1  2.9 343
-6.1  3.1 433
-6.1  3.3 433
-6.1  3.5 433
-6.1  3.7 433
-6.1  3.9 433
-6.1  4.1 433
-6.1  4.3 433
-6.1  4.5 433
-6.1  4.7 433
-6.1  4.9 433
-6.1  5.1 433
-5.9 -5.3 173
-5.9 -5.1 173
-5.9 -4.9 168
-5.9 -4.7 168
-5.9 -4.5 168
-5.9 -4.3 168
-5.9 -4.1 168
-5.9 -3.9 168
-5.9 -3.7 168
-5.9 -3.5 168
-5.9 -3.3 168
-5.9 -3.1 168
-5.9 -2.9 168
-5.9 -2.7 168
-5.9 -2.5 168
-5.9 -2.3 168
-5.9 -2.1 168
-5.9 -1.9 168
-5.9 -1.7 170
-5.9 -1.5 170
-5.9 -1.3 286
-5.9 -1.1 286
-5.9 -0.9 286
-5.9 -0.7 286
-5.9 -0.5 286
-5.9 -0.3 286
-5.9 -0.1 286
-5.9  0.1 286
-5.9  0.3 286
-5.9  0.5 286
-5.9  0.7 286
-5.9  0.9 343
-5.9  1.1 343
-5.9  1.3 343
-5.9  1.5 343
-5.9  1.7 343
-5.9  1.9 343
-5.9  2.1 343
-5.9  2.3 343
-5.9  2.5 343
-5.9  2.7 343
-5.9  2.9 433
-5.9  3.1 433
-5.9  3.3 433
-5.9  3.5 433
-5.9  3.7 433
-5.9  3.9 433
-5.9  4.1 433
-5.9  4.3 433
-5.9  4.5 433
-5.9  4.7 433
-5.9  4.9 433
-5.9  5.1 433
-5.9  5.3 433
-5.7 -5.5 173
-5.7 -5.3 173
-5.7 -5.1 173
-5.7 -4.9 168
-5.7 -4.7 168
-5.7 -4.5 168
-5.7 -4.3 168
-5.7 -4.1 168
-5.7 -3.9 168
-5.7 -3.7 168
-5.7 -3.5 168
-5.7 -3.3 168
-5.7 -3.1 168
-5.7 -2.9 168
-5.7 -2.7 168
-5.7 -2.5 168
-5.7 -2.3 168
-5.7 -2.1 168
-5.7 -1.9 170
-5.7 -1.7 170
-5.7 -1.5 170
-5.7 -1.3 170
-5.7 -1.1 170
-5.7 -0.9 286
-5.7 -0.7 286
-5.7 -0.5 286
-5.7 -0.3 286
-5.7 -0.1 286
-5.7  0.1 286
-5.7  0.3 286
-5.7  0.5 286
-5.7  0.7 286
-5.7  0.9 343
-5.7  1.1 343
-5.7  1.3 343
-5.7  1.5 343
-5.7  1.7 343
-5.7  1.9 343
-5.7  2.1 343
-5.7  2.3 343
-5.7  2.5 343
-5.7  2.7 343
-5.7  2.9 433
-5.7  3.1 433
-5.7  3.3 433
-5.7  3.5 433
-5.7  3.7 433
-5.7  3.9 433
-5.7  4.1 433
-5.7  4.3 433
-5.7  4.5 433
-5.7  4.7 433
-5.7  4.9 433
-5.7  5.1 433
-5.7  5.3 474
-5.7  5.5 474
-5.5 -5.7 173
-5.5 -5.1 173
-5.5 -4.9 173
-5.5 -4.7 168
-5.5 -4.5 168
-5.5 -4.3 168
-5.5 -4.1 168
-5.5 -3.9 168
-5.5 -3.7 168
-5.5 -3.5 168
-5.5 -3.3 168
-5.5 -3.1 168
-5.5 -2.9 168
-5.5 -2.7 168
-5.5 -2.5 168
-5.5 -2.3 168
-5.5 -2.1 168
-5.5 -1.9 170
-5.5 -1.7 170
-5.5 -1.5 170
-5.5 -1.3 170
-5.5 -1.1 170
-5.5 -0.9 170
-5.5 -0.7 286
-5.5 -0.5 286
-5.5 -0.3 286
-5.5 -0.1 178
-5.5  0.1 178
-5.5  0.3 178
-5.5  0.5 178
-5.5  0.7 285
-5.5  0.9 285
-5.5  1.1 285
-5.5  1.3 285
-5.5  1.5 343
-5.5  1.7 343
-5.5  1.9 343
-5.5  2.1 343
-5.5  2.3 343
-5.5  2.5 343
-5.5  2.7 343
-5.5  2.9 433
-5.5  3.1 433
-5.5  3.3 433
-5.5  3.5 433
-5.5  3.7 433
-5.5  3.9 433
-5.5  4.1 433
-5.5  4.3 433
-5.5  4.5 433
-5.5  4.7 433
-5.5  4.9 433
-5.5  5.1 474
-5.5  5.3 474
-5.5  5.5 474
-5.5  5.7 474
-5.5  5.9 474
-5.3 -5.9 173
-5.3 -5.7 173
-5.3 -5.5 173
-5.3 -5.3 173
-5.3 -5.1 173
-5.3 -4.9 173
-5.3 -4.7 173
-5.3 -4.5 168
-5.3 -4.3 168
-5.3 -4.1 168
-5.3 -3.9 168
-5.3 -3.7 168
-5.3 -3.5 168
-5.3 -3.3 168
-5.3 -3.1 168
-5.3 -2.9 168
-5.3 -2.7 168
-5.3 -2.5 168
-5.3 -2.3 168
-5.3 -2.1 170
-5.3 -1.9 170
-5.3 -1.7 170
-5.3 -1.5 170
-5.3 -1.3 170
-5.3 -1.1 170
-5.3 -0.9 170
-5.3 -0.7 170
-5.3 -0.5 286
-5.3 -0.3 178
-5.3 -0.1 178
-5.3  0.1 178
-5.3  0.3 178
-5.3  0.5 178
-5.3  0.7 285
-5.3  0.9 285
-5.3  1.1 285
-5.3  1.3 285
-5.3  1.5 285
-5.3  1.7 343
-5.3  1.9 343
-5.3  2.1 343
-5.3  2.3 345
-5.3  2.5 345
-5.3  2.7 345
-5.3  2.9 433
-5.3  3.1 433
-5.3  3.3 433
-5.3  3.5 433
-5.3  3.7 433
-5.3  3.9 433
-5.3  4.1 433
-5.3  4.3 433
-5.3  4.5 433
-5.3  4.7 433
-5.3  4.9 474
-5.3  5.1 474
-5.3  5.3 474
-5.3  5.5 474
-5.3  5.7 474
-5.3  5.9 474
-5.1 -6.1 173
-5.1 -5.9 173
-5.1 -5.7 173
-5.1 -5.3 173
-5.1 -5.1 173
-5.1 -4.9 173
-5.1 -4.7 173
-5.1 -4.5 173
-5.1 -4.3 168
-5.1 -4.1 168
-5.1 -3.9 168
-5.1 -3.7 168
-5.1 -3.5 168
-5.1 -3.3 168
-5.1 -3.1 168
-5.1 -2.9 168
-5.1 -2.7 168
-5.1 -2.5 168
-5.1 -2.3 168
-5.1 -2.1 170
-5.1 -1.9 170
-5.1 -1.7 170
-5.1 -1.5 170
-5.1 -1.3 170
-5.1 -1.1 170
-5.1 -0.9 170
-5.1 -0.7 170
-5.1 -0.5 178
-5.1 -0.3 178
-5.1 -0.1 178
-5.1  0.1 178
-5.1  0.3 178
-5.1  0.5 178
-5.1  0.7 285
-5.1  0.9 285
-5.1  1.1 285
-5.1  1.3 285
-5.1  1.5 285
-5.1  1.7 285
-5.1  1.9 345
-5.1  2.1 345
-5.1  2.3 345
-5.1  2.5 345
-5.1  2.7 345
-5.1  2.9 345
-5.1  3.1 433
-5.1  3.3 433
-5.1  3.5 433
-5.1  3.7 433
-5.1  3.9 433
-5.1  4.1 433
-5.1  4.3 433
-5.1  4.5 433
-5.1  4.7 474
-5.1  4.9 474
-5.1  5.1 474
-5.1  5.3 474
-5.1  5.5 474
-5.1  5.7 474
-5.1  5.9 474
-5.1  6.1 474
-4.9 -6.1 173
-4.9 -5.9 173
-4.9 -5.7 173
-4.9 -5.5 173
-4.9 -5.3 173
-4.9 -5.1 173
-4.9 -4.9 173
-4.9 -4.7 173
-4.9 -4.5 173
-4.9 -4.3 168
-4.9 -4.1 168
-4.9 -3.9 168
-4.9 -3.7 168
-4.9 -3.5 168
-4.9 -3.3 168
-4.9 -3.1 168
-4.9 -2.9 168
-4.9 -2.7 168
-4.9 -2.5 168
-4.9 -2.3 158
-4.9 -2.1 158
-4.9 -1.9 158
-4.9 -1.7 170
-4.9 -1.5 170
-4.9 -1.3 170
-4.9 -1.1 170
-4.9 -0.9 170
-4.9 -0.7 169
-4.9 -0.5 169
-4.9 -0.3 178
-4.9 -0.1 178
-4.9  0.1 178
-4.9  0.3 178
-4.9  0.5 178
-4.9  0.7 285
-4.9  0.9 285
-4.9  1.1 285
-4.9  1.3 285
-4.9  1.5 293
-4.9  1.7 293
-4.9  1.9 293
-4.9  2.1 345
-4.9  2.3 345
-4.9  2.5 345
-4.9  2.7 345
-4.9  2.9 345
-4.9  3.1 433
-4.9  3.3 433
-4.9  3.5 433
-4.9  3.7 433
-4.9  3.9 433
-4.9  4.1 433
-4.9  4.3 433
-4.9  4.5 433
-4.9  4.7 474
-4.9  4.9 474
-4.9  5.1 474
-4.9  5.3 474
-4.9  5.5 474
-4.9  5.7 474
-4.9  5.9 474
-4.9  6.1 474
-4.9  6.3 474
-4.7 -6.5 173
-4.7 -6.3 173
-4.7 -6.1 173
-4.7 -5.9 173
-4.7 -5.7 173
-4.7 -5.5 173
-4.7 -5.3 173
-4.7 -5.1 173
-4.7 -4.9 173
-4.7 -4.7 173
-4.7 -4.5 173
-4.7 -4.3 165
-4.7 -4.1 165
-4.7 -3.9 165
-4.7 -3.7 168
-4.7 -3.5 168
-4.7 -3.3 168
-4.7 -3.1 168
-4.7 -2.9 168
-4.7 -2.7 168
-4.7 -2.5 158
-4.7 -2.3 158
-4.7 -2.1 158
-4.7 -1.9 158
-4.7 -1.7 158
-4.7 -1.5 170
-4.7 -1.3 170
-4.7 -1.1 170
-4.7 -0.9 169
-4.7 -0.7 169
-4.7 -0.5 169
-4.7 -0.3 169
-4.7 -0.1 178
-4.7  0.1 178
-4.7  0.3 178
-4.7  0.5 178
-4.7  0.7 285
-4.7  0.9 285
-4.7  1.1 285
-4.7  1.3 293
-4.7  1.5 293
-4.7  1.7 293
-4.7  1.9 293
-4.7  2.1 345
-4.7  2.3 345
-4.7  2.5 345
-4.7  2.7 345
-4.7  2.9 345
-4.7  3.1 388
-4.7  3.3 388
-4.7  3.5 388
-4.7  3.7 433
-4.7  3.9 433
-4.7  4.1 433
-4.7  4.3 431
-4.7  4.5 474
-4.7  4.7 474
-4.7  4.9 474
-4.7  5.1 474
-4.7  5.3 474
-4.7  5.5 474
-4.7  5.7 474
-4.7  5.9 474
-4.7  6.1 474
-4.7  6.3 474
-4.7  6.5 474
-4.5 -6.5 173
-4.5 -6.3 173
-4.5 -6.1 173
-4.5 -5.9 173
-4.5 -5.7 173
-4.5 -5.5 173
-4.5 -5.3 173
-4.5 -5.1 173
-4.5 -4.9 173
-4.5 -4.7 173
-4.5 -4.5 173
-4.5 -4.3 165
-4.5 -4.1 165
-4.5 -3.9 165
-4.5 -3.7 165
-4.5 -3.5 165
-4.5 -3.3 153
-4.5 -3.1 153
-4.5 -2.9 153
-4.5 -2.7 153
-4.5 -2.5 158
-4.5 -2.3 158
-4.5 -2.1 158
-4.5 -1.9 158
-4.5 -1.7 158
-4.5 -1.5 154
-4.5 -1.3 154
-4.5 -1.1 154
-4.5 -0.9 169
-4.5 -0.7 169
-4.5 -0.5 169
-4.5 -0.3 169
-4.5 -0.1 169
-4.5  0.1 178
-4.5  0.3 178
-4.5  0.5 208
-4.5  0.7 208
-4.5  0.9 208
-4.5  1.1 285
-4.5  1.3 293
-4.5  1.5 293
-4.5  1.7 293
-4.5  1.9 293
-4.5  2.1 345
-4.5  2.3 345
-4.5  2.5 345
-4.5  2.7 345
-4.5  2.9 345
-4.5  3.1 388
-4.5  3.3 388
-4.5  3.5 388
-4.5  3.7 388
-4.5  3.9 431
-4.5  4.1 431
-4.5  4.3 431
-4.5  4.5 431
-4.5  4.7 474
-4.5  4.9 474
-4.5  5.1 474
-4.5  5.3 474
-4.5  5.5 474
-4.5  5.7 474
-4.5  5.9 474
-4.5  6.1 474
-4.5  6.3 474
-4.5  6.5 474
-4.3 -6.7 173
-4.3 -6.5 173
-4.3 -6.3 173
-4.3 -6.1 173
-4.3 -5.9 173
-4.3 -5.7 173
-4.3 -5.5 173
-4.3 -5.3 173
-4.3 -5.1 173
-4.3 -4.9 173
-4.3 -4.7 173
-4.3 -4.5 165
-4.3 -4.3 165
-4.3 -4.1 165
-4.3 -3.9 165
-4.3 -3.7 165
-4.3 -3.5 165
-4.3 -3.3 153
-4.3 -3.1 153
-4.3 -2.9 153
-4.3 -2.7 153
-4.3 -2.5 158
-4.3 -2.3 158
-4.3 -2.1 158
-4.3 -1.9 158
-4.3 -1.7 158
-4.3 -1.5 154
-4.3 -1.3 154
-4.3 -1.1 154
-4.3 -0.9 154
-4.3 -0.7 169
-4.3 -0.5 169
-4.3 -0.3 169
-4.3 -0.1 171
-4.3  0.1 171
-4.3  0.3 171
-4.3  0.5 208
-4.3  0.7 208
-4.3  0.9 208
-4.3  1.1 276
-4.3  1.3 293
-4.3  1.5 293
-4.3  1.7 293
-4.3  1.9 293
-4.3  2.1 301
-4.3  2.3 345
-4.3  2.5 345
-4.3  2.7 345
-4.3  2.9 388
-4.3  3.1 388
-4.3  3.3 388
-4.3  3.5 388
-4.3  3.7 388
-4.3  3.9 431
-4.3  4.1 431
-4.3  4.3 431
-4.3  4.5 431
-4.3  4.7 431
-4.3  4.9 474
-4.3  5.1 474
-4.3  5.3 474
-4.3  5.5 474
-4.3  5.7 474
-4.3  5.9 474
-4.3  6.1 474
-4.3  6.3 474
-4.3  6.5 474
-4.3  6.7 473
-4.1 -6.7 173
-4.1 -6.5 173
-4.1 -6.3 173
-4.1 -6.1 173
-4.1 -5.9 173
-4.1 -5.7 173
-4.1 -5.5 173
-4.1 -5.3 173
-4.1 -5.1 173
-4.1 -4.9 173
-4.1 -4.7 173
-4.1 -4.5 165
-4.1 -4.3 165
-4.1 -4.1 165
-4.1 -3.9 165
-4.1 -3.7 165
-4.1 -3.5 165
-4.1 -3.3 153
-4.1 -3.1 153
-4.1 -2.9 153
-4.1 -2.7 153
-4.1 -2.5 153
-4.1 -2.3 158
-4.1 -2.1 158
-4.1 -1.9 158
-4.1 -1.7 154
-4.1 -1.5 154
-4.1 -1.3 154
-4.1 -1.1 154
-4.1 -0.9 154
-4.1 -0.7 169
-4.1 -0.5 169
-4.1 -0.3 169
-4.1 -0.1 171
-4.1  0.1 171
-4.1  0.3 171
-4.1  0.5 208
-4.1  0.7 208
-4.1  0.9 208
-4.1  1.1 276
-4.1  1.3 276
-4.1  1.5 293
-4.1  1.7 301
-4.1  1.9 301
-4.1  2.1 301
-4.1  2.3 301
-4.1  2.5 342
-4.1  2.7 342
-4.1  2.9 342
-4.1  3.1 388
-4.1  3.3 388
-4.1  3.5 388
-4.1  3.7 388
-4.1  3.9 431
-4.1  4.1 431
-4.1  4.3 431
-4.1  4.5 431
-4.1  4.7 431
-4.1  4.9 474
-4.1  5.1 474
-4.1  5.3 474
-4.1  5.5 474
-4.1  5.7 474
-4.1  5.9 474
-4.1  6.1 474
-4.1  6.3 473
-4.1  6.5 473
-4.1  6.7 473
-4.1  6.9 473
-3.9 -6.9 173
-3.9 -6.7 173
-3.9 -6.5 173
-3.9 -6.3 173
-3.9 -6.1 173
-3.9 -5.9 173
-3.9 -5.7 173
-3.9 -5.5 173
-3.9 -5.3 173
-3.9 -5.1 173
-3.9 -4.9 173
-3.9 -4.7 173
-3.9 -4.5 165
-3.9 -4.3 165
-3.9 -4.1 165
-3.9 -3.9 165
-3.9 -3.7 165
-3.9 -3.5 165
-3.9 -3.3 153
-3.9 -3.1 153
-3.9 -2.9 153
-3.9 -2.7 153
-3.9 -2.5 142
-3.9 -2.3 142
-3.9 -2.1 142
-3.9 -1.9 139
-3.9 -1.7 139
-3.9 -1.5 154
-3.9 -1.3 154
-3.9 -1.1 154
-3.9 -0.9 155
-3.9 -0.7 155
-3.9 -0.5 155
-3.9 -0.3 159
-3.9 -0.1 171
-3.9  0.1 171
-3.9  0.3 171
-3.9  0.5 208
-3.9  0.7 208
-3.9  0.9 276
-3.9  1.1 276
-3.9  1.3 276
-3.9  1.5 276
-3.9  1.7 301
-3.9  1.9 301
-3.9  2.1 301
-3.9  2.3 301
-3.9  2.5 342
-3.9  2.7 342
-3.9  2.9 342
-3.9  3.1 388
-3.9  3.3 388
-3.9  3.5 388
-3.9  3.7 388
-3.9  3.9 431
-3.9  4.1 431
-3.9  4.3 431
-3.9  4.5 431
-3.9  4.7 431
-3.9  4.9 474
-3.9  5.1 474
-3.9  5.3 474
-3.9  5.5 474
-3.9  5.7 474
-3.9  5.9 473
-3.9  6.1 473
-3.9  6.3 473
-3.9  6.5 473
-3.9  6.7 473
-3.9  6.9 473
-3.7 -6.9 177
-3.7 -6.7 173
-3.7 -6.5 173
-3.7 -6.3 173
-3.7 -6.1 173
-3.7 -5.9 173
-3.7 -5.7 173
-3.7 -5.5 173
-3.7 -5.3 173
-3.7 -5.1 173
-3.7 -4.9 173
-3.7 -4.7 173
-3.7 -4.5 165
-3.7 -4.3 165
-3.7 -4.1 165
-3.7 -3.9 165
-3.7 -3.7 165
-3.7 -3.5 165
-3.7 -3.3 153
-3.7 -3.1 153
-3.7 -2.9 153
-3.7 -2.7 153
-3.7 -2.5 142
-3.7 -2.3 142
-3.7 -2.1 142
-3.7 -1.9 139
-3.7 -1.7 139
-3.7 -1.5 139
-3.7 -1.3 138
-3.7 -1.1 138
-3.7 -0.9 155
-3.7 -0.7 155
-3.7 -0.5 155
-3.7 -0.3 159
-3.7 -0.1 159
-3.7  0.1 159
-3.7  0.3 176
-3.7  0.5 176
-3.7  0.7 176
-3.7  0.9 276
-3.7  1.1 276
-3.7  1.3 281
-3.7  1.5 281
-3.7  1.7 301
-3.7  1.9 301
-3.7  2.1 301
-3.7  2.3 301
-3.7  2.5 342
-3.7  2.7 342
-3.7  2.9 342
-3.7  3.1 361
-3.7  3.3 361
-3.7  3.5 361
-3.7  3.7 361
-3.7  3.9 431
-3.7  4.1 431
-3.7  4.3 431
-3.7  4.5 431
-3.7  4.7 442
-3.7  4.9 442
-3.7  5.1 442
-3.7  5.3 442
-3.7  5.5 474
-3.7  5.7 473
-3.7  5.9 473
-3.7  6.1 473
-3.7  6.3 473
-3.7  6.5 473
-3.7  6.7 473
-3.7  6.9 473
-3.7  7.1 473
-3.5 -7.1 177
-3.5 -6.9 177
-3.5 -6.7 177
-3.5 -6.5 177
-3.5 -6.3 173
-3.5 -6.1 173
-3.5 -5.9 173
-3.5 -5.7 173
-3.5 -5.5 173
-3.5 -5.3 173
-3.5 -5.1 173
-3.5 -4.9 173
-3.5 -4.7 162
-3.5 -4.5 162
-3.5 -4.3 162
-3.5 -4.1 165
-3.5 -3.9 165
-3.5 -3.7 151
-3.5 -3.5 151
-3.5 -3.3 151
-3.5 -3.1 140
-3.5 -2.9 140
-3.5 -2.7 142
-3.5 -2.5 142
-3.5 -2.3 142
-3.5 -2.1 142
-3.5 -1.9 139
-3.5 -1.7 139
-3.5 -1.5 139
-3.5 -1.3 138
-3.5 -1.1 138
-3.5 -0.9 138
-3.5 -0.7 155
-3.5 -0.5 155
-3.5 -0.3 159
-3.5 -0.1 159
-3.5  0.1 159
-3.5  0.3 176
-3.5  0.5 176
-3.5  0.7 176
-3.5  0.9 207
-3.5  1.1 207
-3.5  1.3 281
-3.5  1.5 281
-3.5  1.7 281
-3.5  1.9 299
-3.5  2.1 299
-3.5  2.3 332
-3.5  2.5 332
-3.5  2.7 342
-3.5  2.9 342
-3.5  3.1 361
-3.5  3.3 361
-3.5  3.5 361
-3.5  3.7 422
-3.5  3.9 422
-3.5  4.1 422
-3.5  4.3 422
-3.5  4.5 442
-3.5  4.7 442
-3.5  4.9 442
-3.5  5.1 442
-3.5  5.3 442
-3.5  5.5 442
-3.5  5.7 473
-3.5  5.9 473
-3.5  6.1 473
-3.5  6.3 473
-3.5  6.5 473
-3.5  6.7 473
-3.5  6.9 473
-3.5  7.1 473
-3.3 -7.1 177
-3.3 -6.9 177
-3.3 -6.7 177
-3.3 -6.5 177
-3.3 -6.3 177
-3.3 -6.1 177
-3.3 -5.9 172
-3.3 -5.7 172
-3.3 -5.5 172
-3.3 -5.3 172
-3.3 -5.1 172
-3.3 -4.9 162
-3.3 -4.7 162
-3.3 -4.5 162
-3.3 -4.3 162
-3.3 -4.1 162
-3.3 -3.9 151
-3.3 -3.7 151
-3.3 -3.5 151
-3.3 -3.3 151
-3.3 -3.1 140
-3.3 -2.9 140
-3.3 -2.7 140
-3.3 -2.5 142
-3.3 -2.3 142
-3.3 -2.1 142
-3.3 -1.9 139
-3.3 -1.7 139
-3.3 -1.5 139
-3.3 -1.3 138
-3.3 -1.1 138
-3.3 -0.9 138
-3.3 -0.7 118
-3.3 -0.5 118
-3.3 -0.3 156
-3.3 -0.1 156
-3.3  0.1 156
-3.3  0.3 161
-3.3  0.5 161
-3.3  0.7 207
-3.3  0.9 207
-3.3  1.1 207
-3.3  1.3 267
-3.3  1.5 281
-3.3  1.7 299
-3.3  1.9 299
-3.3  2.1 299
-3.3  2.3 332
-3.3  2.5 332
-3.3  2.7 332
-3.3  2.9 361
-3.3  3.1 361
-3.3  3.3 361
-3.3  3.5 361
-3.3  3.7 422
-3.3  3.9 422
-3.3  4.1 422
-3.3  4.3 422
-3.3  4.5 442
-3.3  4.7 442
-3.3  4.9 442
-3.3  5.1 442
-3.3  5.3 442
-3.3  5.5 442
-3.3  5.7 473
-3.3  5.9 473
-3.3  6.1 473
-3.3  6.3 473
-3.3  6.5 473
-3.3  6.7 473
-3.3  6.9 473
-3.3  7.1 473
-3.3  7.3 473
-3.1 -7.3 177
-3.1 -7.1 177
-3.1 -6.9 177
-3.1 -6.7 177
-3.1 -6.5 177
-3.1 -6.3 177
-3.1 -6.1 177
-3.1 -5.9 172
-3.1 -5.7 172
-3.1 -5.5 172
-3.1 -5.3 172
-3.1 -5.1 172
-3.1 -4.9 162
-3.1 -4.7 162
-3.1 -4.5 162
-3.1 -4.3 162
-3.1 -4.1 162
-3.1 -3.9 151
-3.1 -3.7 151
-3.1 -3.5 151
-3.1 -3.3 151
-3.1 -3.1 140
-3.1 -2.9 140
-3.1 -2.7 140
-3.1 -2.5 119
-3.1 -2.3 119
-3.1 -2.1 119
-3.1 -1.9 108
-3.1 -1.7 108
-3.1 -1.5 108
-3.1 -1.3 103
-3.1 -1.1 103
-3.1 -0.9 101
-3.1 -0.7 118
-3.1 -0.5 118
-3.1 -0.3 118
-3.1 -0.1 156
-3.1  0.1 156
-3.1  0.3 161
-3.1  0.5 161
-3.1  0.7 161
-3.1  0.9 207
-3.1  1.1 267
-3.1  1.3 267
-3.1  1.5 287
-3.1  1.7 287
-3.1  1.9 299
-3.1  2.1 302
-3.1  2.3 332
-3.1  2.5 332
-3.1  2.7 332
-3.1  2.9 351
-3.1  3.1 351
-3.1  3.3 361
-3.1  3.5 361
-3.1  3.7 422
-3.1  3.9 422
-3.1  4.1 422
-3.1  4.3 422
-3.1  4.5 442
-3.1  4.7 442
-3.1  4.9 442
-3.1  5.1 442
-3.1  5.3 442
-3.1  5.5 442
-3.1  5.7 473
-3.1  5.9 473
-3.1  6.1 473
-3.1  6.3 473
-3.1  6.5 473
-3.1  6.7 473
-3.1  6.9 473
-3.1  7.1 473
-3.1  7.3 483
-2.9 -7.5 177
-2.9 -7.3 177
-2.9 -7.1 177
-2.9 -6.9 177
-2.9 -6.7 177
-2.9 -6.5 177
-2.9 -6.3 177
-2.9 -6.1 177
-2.9 -5.9 172
-2.9 -5.7 172
-2.9 -5.5 172
-2.9 -5.3 172
-2.9 -5.1 172
-2.9 -4.9 162
-2.9 -4.7 162
-2.9 -4.5 162
-2.9 -4.3 162
-2.9 -4.1 162
-2.9 -3.9 151
-2.9 -3.7 151
-2.9 -3.5 151
-2.9 -3.3 151
-2.9 -3.1 140
-2.9 -2.9 140
-2.9 -2.7 140
-2.9 -2.5 119
-2.9 -2.3 119
-2.9 -2.1 119
-2.9 -1.9 105
-2.9 -1.7 108
-2.9 -1.5 108
-2.9 -1.3 103
-2.9 -1.1 103
-2.9 -0.9 101
-2.9 -0.7 101
-2.9 -0.5 102
-2.9 -0.3 102
-2.9 -0.1 109
-2.9  0.1 109
-2.9  0.3 157
-2.9  0.5 157
-2.9  0.7 179
-2.9  0.9 179
-2.9  1.1 211
-2.9  1.3 267
-2.9  1.5 287
-2.9  1.7 287
-2.9  1.9 302
-2.9  2.1 302
-2.9  2.3 302
-2.9  2.5 322
-2.9  2.7 322
-2.9  2.9 351
-2.9  3.1 351
-2.9  3.3 351
-2.9  3.5 387
-2.9  3.7 387
-2.9  3.9 422
-2.9  4.1 422
-2.9  4.3 425
-2.9  4.5 425
-2.9  4.7 442
-2.9  4.9 442
-2.9  5.1 442
-2.9  5.3 443
-2.9  5.5 443
-2.9  5.7 473
-2.9  5.9 473
-2.9  6.1 473
-2.9  6.3 473
-2.9  6.5 473
-2.9  6.7 473
-2.9  6.9 483
-2.9  7.1 483
-2.9  7.3 483
-2.7 -7.5 177
-2.7 -7.3 177
-2.7 -7.1 177
-2.7 -6.9 177
-2.7 -6.7 177
-2.7 -6.5 177
-2.7 -6.3 177
-2.7 -6.1 177
-2.7 -5.9 172
-2.7 -5.7 172
-2.7 -5.5 172
-2.7 -5.3 172
-2.7 -5.1 172
-2.7 -4.9 162
-2.7 -4.7 162
-2.7 -4.5 162
-2.7 -4.3 162
-2.7 -4.1 162
-2.7 -3.9 151
-2.7 -3.7 151
-2.7 -3.5 151
-2.7 -3.3 131
-2.7 -3.1 131
-2.7 -2.9 131
-2.7 -2.7 114
-2.7 -2.5 114
-2.7 -2.3 119
-2.7 -2.1 105
-2.7 -1.9 105
-2.7 -1.7 105
-2.7 -1.5 108
-2.7 -1.3 103
-2.7 -1.1 103
-2.7 -0.9 101
-2.7 -0.7 101
-2.7 -0.5 102
-2.7 -0.3 102
-2.7 -0.1 109
-2.7  0.1 109
-2.7  0.3 157
-2.7  0.5 157
-2.7  0.7 179
-2.7  0.9 211
-2.7  1.1 211
-2.7  1.3 251
-2.7  1.5 284
-2.7  1.7 284
-2.7  1.9 292
-2.7  2.1 302
-2.7  2.3 302
-2.7  2.5 322
-2.7  2.7 322
-2.7  2.9 351
-2.7  3.1 351
-2.7  3.3 351
-2.7  3.5 387
-2.7  3.7 387
-2.7  3.9 387
-2.7  4.1 425
-2.7  4.3 425
-2.7  4.5 425
-2.7  4.7 425
-2.7  4.9 443
-2.7  5.1 443
-2.7  5.3 443
-2.7  5.5 443
-2.7  5.7 443
-2.7  5.9 473
-2.7  6.1 473
-2.7  6.3 473
-2.7  6.5 473
-2.7  6.7 483
-2.7  6.9 483
-2.7  7.1 483
-2.7  7.3 483
-2.7  7.5 483
-2.5 -7.5 177
-2.5 -7.3 177
-2.5 -7.1 177
-2.5 -6.9 177
-2.5 -6.7 177
-2.5 -6.5 177
-2.5 -6.3 177
-2.5 -6.1 177
-2.5 -5.9 177
-2.5 -5.7 172
-2.5 -5.5 172
-2.5 -5.3 172
-2.5 -5.1 167
-2.5 -4.9 167
-2.5 -4.7 162
-2.5 -4.5 152
-2.5 -4.3 152
-2.5 -4.1 152
-2.5 -3.9 141
-2.5 -3.7 141
-2.5 -3.5 141
-2.5 -3.3 131
-2.5 -3.1 131
-2.5 -2.9 131
-2.5 -2.7 114
-2.5 -2.5 114
-2.5 -2.3 104
-2.5 -2.1 104
-2.5 -1.9 105
-2.5 -1.7 105
-2.5 -1.5 87
-2.5 -1.3 87
-2.5 -1.1 87
-2.5 -0.9 84
-2.5 -0.7 84
-2.5 -0.5 85
-2.5 -0.3 85
-2.5 -0.1 86
-2.5  0.1 89
-2.5  0.3 89
-2.5  0.5 98
-2.5  0.7 160
-2.5  0.9 160
-2.5  1.1 251
-2.5  1.3 251
-2.5  1.5 284
-2.5  1.7 284
-2.5  1.9 292
-2.5  2.1 292
-2.5  2.3 317
-2.5  2.5 317
-2.5  2.7 344
-2.5  2.9 344
-2.5  3.1 359
-2.5  3.3 359
-2.5  3.5 387
-2.5  3.7 387
-2.5  3.9 387
-2.5  4.1 425
-2.5  4.3 425
-2.5  4.5 425
-2.5  4.7 425
-2.5  4.9 443
-2.5  5.1 443
-2.5  5.3 443
-2.5  5.5 443
-2.5  5.7 443
-2.5  5.9 464
-2.5  6.1 473
-2.5  6.3 483
-2.5  6.5 483
-2.5  6.7 483
-2.5  6.9 483
-2.5  7.1 483
-2.5  7.3 483
-2.5  7.5 483
-2.3 -7.5 177
-2.3 -7.3 177
-2.3 -7.1 177
-2.3 -6.9 177
-2.3 -6.7 177
-2.3 -6.5 177
-2.3 -6.3 177
-2.3 -6.1 177
-2.3 -5.9 177
-2.3 -5.7 177
-2.3 -5.5 172
-2.3 -5.3 167
-2.3 -5.1 167
-2.3 -4.9 167
-2.3 -4.7 167
-2.3 -4.5 152
-2.3 -4.3 152
-2.3 -4.1 152
-2.3 -3.9 141
-2.3 -3.7 141
-2.3 -3.5 141
-2.3 -3.3 120
-2.3 -3.1 120
-2.3 -2.9 120
-2.3 -2.7 114
-2.3 -2.5 114
-2.3 -2.3 104
-2.3 -2.1 104
-2.3 -1.9 104
-2.3 -1.7 83
-2.3 -1.5 83
-2.3 -1.3 87
-2.3 -1.1 87
-2.3 -0.9 84
-2.3 -0.7 84
-2.3 -0.5 85
-2.3 -0.3 86
-2.3 -0.1 86
-2.3  0.1 89
-2.3  0.3 98
-2.3  0.5 98
-2.3  0.7 160
-2.3  0.9 209
-2.3  1.1 246
-2.3  1.3 266
-2.3  1.5 266
-2.3  1.7 291
-2.3  1.9 291
-2.3  2.1 308
-2.3  2.3 317
-2.3  2.5 317
-2.3  2.7 344
-2.3  2.9 344
-2.3  3.1 359
-2.3  3.3 359
-2.3  3.5 359
-2.3  3.7 391
-2.3  3.9 391
-2.3  4.1 425
-2.3  4.3 425
-2.3  4.5 425
-2.3  4.7 425
-2.3  4.9 443
-2.3  5.1 443
-2.3  5.3 443
-2.3  5.5 443
-2.3  5.7 464
-2.3  5.9 464
-2.3  6.1 464
-2.3  6.3 483
-2.3  6.5 483
-2.3  6.7 483
-2.3  6.9 483
-2.3  7.1 483
-2.3  7.3 483
-2.3  7.5 483
-2.3  7.7 483
-2.1 -7.7 177
-2.1 -7.5 177
-2.1 -7.3 177
-2.1 -7.1 177
-2.1 -6.9 177
-2.1 -6.7 177
-2.1 -6.5 177
-2.1 -6.3 177
-2.1 -6.1 177
-2.1 -5.9 177
-2.1 -5.7 177
-2.1 -5.5 167
-2.1 -5.3 167
-2.1 -5.1 167
-2.1 -4.9 167
-2.1 -4.7 167
-2.1 -4.5 152
-2.1 -4.3 152
-2.1 -4.1 152
-2.1 -3.9 141
-2.1 -3.7 141
-2.1 -3.5 124
-2.1 -3.3 120
-2.1 -3.1 120
-2.1 -2.9 120
-2.1 -2.7 106
-2.1 -2.5 106
-2.1 -2.3 104
-2.1 -2.1 104
-2.1 -1.9 82
-2.1 -1.7 83
-2.1 -1.5 83
-2.1 -1.3 19
-2.1 -1.1 19
-2.1 -0.9 15
-2.1 -0.7 13
-2.1 -0.5 13
-2.1 -0.3 12
-2.1 -0.1 14
-2.1  0.1 40
-2.1  0.3 88
-2.1  0.5 88
-2.1  0.7 100
-2.1  0.9 209
-2.1  1.1 246
-2.1  1.3 260
-2.1  1.5 266
-2.1  1.7 277
-2.1  1.9 291
-2.1  2.1 308
-2.1  2.3 308
-2.1  2.5 328
-2.1  2.7 328
-2.1  2.9 344
-2.1  3.1 347
-2.1  3.3 359
-2.1  3.5 365
-2.1  3.7 391
-2.1  3.9 391
-2.1  4.1 391
-2.1  4.3 419
-2.1  4.5 419
-2.1  4.7 434
-2.1  4.9 434
-2.1  5.1 434
-2.1  5.3 443
-2.1  5.5 464
-2.1  5.7 464
-2.1  5.9 464
-2.1  6.1 464
-2.1  6.3 464
-2.1  6.5 483
-2.1  6.7 483
-2.1  6.9 483
-2.1  7.1 483
-2.1  7.3 483
-2.1  7.5 483
-2.1  7.7 483
-1.9 -7.7 177
-1.9 -7.5 177
-1.9 -7.3 177
-1.9 -7.1 177
-1.9 -6.9 177
-1.9 -6.7 177
-1.9 -6.5 177
-1.9 -6.3 177
-1.9 -6.1 177
-1.9 -5.9 177
-1.9 -5.7 177
-1.9 -5.5 174
-1.9 -5.3 167
-1.9 -5.1 167
-1.9 -4.9 167
-1.9 -4.7 167
-1.9 -4.5 152
-1.9 -4.3 152
-1.9 -4.1 144
-1.9 -3.9 144
-1.9 -3.7 124
-1.9 -3.5 124
-1.9 -3.3 124
-1.9 -3.1 120
-1.9 -2.9 120
-1.9 -2.7 106
-1.9 -2.5 106
-1.9 -2.3 106
-1.9 -2.1 90
-1.9 -1.9 82
-1.9 -1.7 82
-1.9 -1.5 83
-1.9 -1.3 19
-1.9 -1.1 19
-1.9 -0.9 15
-1.9 -0.7 15
-1.9 -0.5 13
-1.9 -0.3 12
-1.9 -0.1 14
-1.9  0.1 40
-1.9  0.3 47
-1.9  0.5 47
-1.9  0.7 100
-1.9  0.9 210
-1.9  1.1 210
-1.9  1.3 260
-1.9  1.5 277
-1.9  1.7 277
-1.9  1.9 288
-1.9  2.1 305
-1.9  2.3 305
-1.9  2.5 328
-1.9  2.7 328
-1.9  2.9 347
-1.9  3.1 347
-1.9  3.3 365
-1.9  3.5 365
-1.9  3.7 391
-1.9  3.9 391
-1.9  4.1 419
-1.9  4.3 419
-1.9  4.5 419
-1.9  4.7 434
-1.9  4.9 434
-1.9  5.1 434
-1.9  5.3 434
-1.9  5.5 464
-1.9  5.7 464
-1.9  5.9 464
-1.9  6.1 464
-1.9  6.3 464
-1.9  6.5 483
-1.9  6.7 483
-1.9  6.9 483
-1.9  7.1 483
-1.9  7.3 483
-1.9  7.5 483
-1.9  7.7 492
-1.7 -7.7 185
-1.7 -7.5 185
-1.7 -7.3 185
-1.7 -7.1 177
-1.7 -6.9 177
-1.7 -6.7 177
-1.7 -6.5 177
-1.7 -6.3 177
-1.7 -6.1 177
-1.7 -5.9 177
-1.7 -5.7 174
-1.7 -5.5 174
-1.7 -5.3 174
-1.7 -5.1 174
-1.7 -4.9 167
-1.7 -4.7 163
-1.7 -4.5 163
-1.7 -4.3 163
-1.7 -4.1 144
-1.7 -3.9 144
-1.7 -3.7 144
-1.7 -3.5 124
-1.7 -3.3 124
-1.7 -3.1 124
-1.7 -2.9 107
-1.7 -2.7 107
-1.7 -2.5 106
-1.7 -2.3 90
-1.7 -2.1 90
-1.7 -1.9 82
-1.7 -1.7 82
-1.7 -1.5 20
-1.7 -1.3 20
-1.7 -1.1 16
-1.7 -0.9 16
-1.7 -0.7 8
-1.7 -0.5 6
-1.7 -0.3 9
-1.7 -0.1 9
-1.7  0.1 11
-1.7  0.3 42
-1.7  0.5 42
-1.7  0.7 66
-1.7  0.9 99
-1.7  1.1 240
-1.7  1.3 258
-1.7  1.5 275
-1.7  1.7 288
-1.7  1.9 288
-1.7  2.1 305
-1.7  2.3 305
-1.7  2.5 327
-1.7  2.7 327
-1.7  2.9 347
-1.7  3.1 347
-1.7  3.3 365
-1.7  3.5 365
-1.7  3.7 372
-1.7  3.9 372
-1.7  4.1 419
-1.7  4.3 419
-1.7  4.5 419
-1.7  4.7 434
-1.7  4.9 434
-1.7  5.1 434
-1.7  5.3 434
-1.7  5.5 464
-1.7  5.7 464
-1.7  5.9 464
-1.7  6.1 464
-1.7  6.3 479
-1.7  6.5 479
-1.7  6.7 483
-1.7  6.9 483
-1.7  7.1 483
-1.7  7.3 492
-1.7  7.5 492
-1.7  7.7 492
-1.5 -7.7 185
-1.5 -7.5 185
-1.5 -7.3 185
-1.5 -7.1 185
-1.5 -6.9 185
-1.5 -6.7 185
-1.5 -6.5 177
-1.5 -6.3 177
-1.5 -6.1 182
-1.5 -5.9 182
-1.5 -5.7 174
-1.5 -5.5 174
-1.5 -5.3 174
-1.5 -5.1 174
-1.5 -4.9 174
-1.5 -4.7 163
-1.5 -4.5 163
-1.5 -4.3 163
-1.5 -4.1 144
-1.5 -3.9 144
-1.5 -3.7 144
-1.5 -3.5 121
-1.5 -3.3 121
-1.5 -3.1 121
-1.5 -2.9 107
-1.5 -2.7 107
-1.5 -2.5 107
-1.5 -2.3 90
-1.5 -2.1 90
-1.5 -1.9 53
-1.5 -1.7 53
-1.5 -1.5 20
-1.5 -1.3 20
-1.5 -1.1 16
-1.5 -0.9 16
-1.5 -0.7 8
-1.5 -0.5 6
-1.5 -0.3 7
-1.5 -0.1 7
-1.5  0.1 11
-1.5  0.3 39
-1.5  0.5 39
-1.5  0.7 66
-1.5  0.9 99
-1.5  1.1 240
-1.5  1.3 258
-1.5  1.5 275
-1.5  1.7 289
-1.5  1.9 289
-1.5  2.1 306
-1.5  2.3 306
-1.5  2.5 327
-1.5  2.7 327
-1.5  2.9 348
-1.5  3.1 348
-1.5  3.3 348
-1.5  3.5 372
-1.5  3.7 372
-1.5  3.9 372
-1.5  4.1 402
-1.5  4.3 402
-1.5  4.5 402
-1.5  4.7 434
-1.5  4.9 434
-1.5  5.1 434
-1.5  5.3 461
-1.5  5.5 461
-1.5  5.7 461
-1.5  5.9 464
-1.5  6.1 479
-1.5  6.3 479
-1.5  6.5 479
-1.5  6.7 479
-1.5  6.9 479
-1.5  7.1 492
-1.5  7.3 492
-1.5  7.5 492
-1.5  7.7 492
-1.5  7.9 492
-1.3 -7.9 185
-1.3 -7.7 185
-1.3 -7.5 185
-1.3 -7.3 185
-1.3 -7.1 185
-1.3 -6.9 185
-1.3 -6.7 185
-1.3 -6.5 185
-1.3 -6.3 182
-1.3 -6.1 182
-1.3 -5.9 182
-1.3 -5.7 182
-1.3 -5.5 174
-1.3 -5.3 174
-1.3 -5.1 174
-1.3 -4.9 174
-1.3 -4.7 163
-1.3 -4.5 163
-1.3 -4.3 163
-1.3 -4.1 143
-1.3 -3.9 143
-1.3 -3.7 143
-1.3 -3.5 121
-1.3 -3.3 121
-1.3 -3.1 121
-1.3 -2.9 110
-1.3 -2.7 107
-1.3 -2.5 92
-1.3 -2.3 92
-1.3 -2.1 76
-1.3 -1.9 53
-1.3 -1.7 53
-1.3 -1.5 21
-1.3 -1.3 21
-1.3 -1.1 17
-1.3 -0.9 17
-1.3 -0.7 5
-1.3 -0.5 3
-1.3 -0.3 0
-1.3 -0.1 0
-1.3  0.1 10
-1.3  0.3 33
-1.3  0.5 33
-1.3  0.7 43
-1.3  0.9 70
-1.3  1.1 70
-1.3  1.3 259
-1.3  1.5 274
-1.3  1.7 289
-1.3  1.9 290
-1.3  2.1 306
-1.3  2.3 316
-1.3  2.5 316
-1.3  2.7 341
-1.3  2.9 341
-1.3  3.1 348
-1.3  3.3 348
-1.3  3.5 366
-1.3  3.7 372
-1.3  3.9 372
-1.3  4.1 402
-1.3  4.3 402
-1.3  4.5 402
-1.3  4.7 432
-1.3  4.9 432
-1.3  5.1 432
-1.3  5.3 461
-1.3  5.5 461
-1.3  5.7 461
-1.3  5.9 461
-1.3  6.1 479
-1.3  6.3 479
-1.3  6.5 479
-1.3  6.7 479
-1.3  6.9 479
-1.3  7.1 492
-1.3  7.3 492
-1.3  7.5 492
-1.3  7.7 492
-1.3  7.9 492
-1.1 -7.9 185
-1.1 -7.7 185
-1.1 -7.5 185
-1.1 -7.3 185
-1.1 -7.1 185
-1.1 -6.9 185
-1.1 -6.7 185
-1.1 -6.5 185
-1.1 -6.3 182
-1.1 -6.1 182
-1.1 -5.9 182
-1.1 -5.7 182
-1.1 -5.5 182
-1.1 -5.3 174
-1.1 -5.1 175
-1.1 -4.9 175
-1.1 -4.7 164
-1.1 -4.5 164
-1.1 -4.3 143
-1.1 -4.1 143
-1.1 -3.9 143
-1.1 -3.7 143
-1.1 -3.5 123
-1.1 -3.3 123
-1.1 -3.1 110
-1.1 -2.9 110
-1.1 -2.7 110
-1.1 -2.5 92
-1.1 -2.3 92
-1.1 -2.1 76
-1.1 -1.9 76
-1.1 -1.7 26
-1.1 -1.5 26
-1.1 -1.3 21
-1.1 -1.1 17
-1.1 -0.9 18
-1.1 -0.7 5
-1.1 -0.5 3
-1.1 -0.3 1
-1.1 -0.1 1
-1.1  0.1 10
-1.1  0.3 30
-1.1  0.5 43
-1.1  0.7 43
-1.1  0.9 70
-1.1  1.1 245
-1.1  1.3 259
-1.1  1.5 274
-1.1  1.7 290
-1.1  1.9 290
-1.1  2.1 297
-1.1  2.3 316
-1.1  2.5 316
-1.1  2.7 341
-1.1  2.9 341
-1.1  3.1 349
-1.1  3.3 366
-1.1  3.5 366
-1.1  3.7 366
-1.1  3.9 389
-1.1  4.1 389
-1.1  4.3 402
-1.1  4.5 402
-1.1  4.7 432
-1.1  4.9 432
-1.1  5.1 432
-1.1  5.3 461
-1.1  5.5 461
-1.1  5.7 461
-1.1  5.9 461
-1.1  6.1 479
-1.1  6.3 479
-1.1  6.5 479
-1.1  6.7 479
-1.1  6.9 479
-1.1  7.1 492
-1.1  7.3 492
-1.1  7.5 492
-1.1  7.7 492
-1.1  7.9 492
-0.9 -7.9 185
-0.9 -7.7 185
-0.9 -7.5 185
-0.9 -7.3 185
-0.9 -7.1 185
-0.9 -6.9 185
-0.9 -6.7 185
-0.9 -6.5 185
-0.9 -6.3 182
-0.9 -6.1 182
-0.9 -5.9 182
-0.9 -5.7 182
-0.9 -5.5 182
-0.9 -5.3 175
-0.9 -5.1 175
-0.9 -4.9 175
-0.9 -4.7 164
-0.9 -4.5 164
-0.9 -4.3 164
-0.9 -4.1 143
-0.9 -3.9 143
-0.9 -3.7 123
-0.9 -3.5 123
-0.9 -3.3 123
-0.9 -3.1 110
-0.9 -2.9 110
-0.9 -2.7 110
-0.9 -2.5 92
-0.9 -2.3 92
-0.9 -2.1 75
-0.9 -1.9 75
-0.9 -1.7 38
-0.9 -1.5 26
-0.9 -1.3 22
-0.9 -1.1 22
-0.9 -0.9 18
-0.9 -0.7 4
-0.9 -0.5 4
-0.9 -0.3 2
-0.9 -0.1 2
-0.9  0.1 30
-0.9  0.3 30
-0.9  0.5 41
-0.9  0.7 56
-0.9  0.9 56
-0.9  1.1 245
-0.9  1.3 264
-0.9  1.5 264
-0.9  1.7 279
-0.9  1.9 297
-0.9  2.1 297
-0.9  2.3 318
-0.9  2.5 318
-0.9  2.7 318
-0.9  2.9 349
-0.9  3.1 349
-0.9  3.3 349
-0.9  3.5 366
-0.9  3.7 389
-0.9  3.9 389
-0.9  4.1 389
-0.9  4.3 423
-0.9  4.5 423
-0.9  4.7 432
-0.9  4.9 432
-0.9  5.1 432
-0.9  5.3 461
-0.9  5.5 461
-0.9  5.7 461
-0.9  5.9 466
-0.9  6.1 466
-0.9  6.3 479
-0.9  6.5 479
-0.9  6.7 479
-0.9  6.9 479
-0.9  7.1 492
-0.9  7.3 492
-0.9  7.5 492
-0.9  7.7 492
-0.9  7.9 492
-0.7 -7.9 185
-0.7 -7.7 185
-0.7 -7.5 185
-0.7 -7.3 185
-0.7 -7.1 185
-0.7 -6.9 185
-0.7 -6.7 185
-0.7 -6.5 185
-0.7 -6.3 185
-0.7 -6.1 182
-0.7 -5.9 182
-0.7 -5.7 182
-0.7 -5.5 175
-0.7 -5.3 175
-0.7 -5.1 175
-0.7 -4.9 175
-0.7 -4.7 164
-0.7 -4.5 164
-0.7 -4.3 164
-0.7 -4.1 145
-0.7 -3.9 145
-0.7 -3.7 145
-0.7 -3.5 123
-0.7 -3.3 123
-0.7 -3.1 112
-0.7 -2.9 112
-0.7 -2.7 112
-0.7 -2.5 93
-0.7 -2.3 93
-0.7 -2.1 75
-0.7 -1.9 75
-0.7 -1.7 38
-0.7 -1.5 38
-0.7 -1.3 25
-0.7 -1.1 25
-0.7 -0.9 23
-0.7 -0.7 23
-0.7 -0.5 24
-0.7 -0.3 24
-0.7 -0.1 29
-0.7  0.1 29
-0.7  0.3 41
-0.7  0.5 41
-0.7  0.7 58
-0.7  0.9 58
-0.7  1.1 248
-0.7  1.3 248
-0.7  1.5 279
-0.7  1.7 279
-0.7  1.9 300
-0.7  2.1 300
-0.7  2.3 314
-0.7  2.5 318
-0.7  2.7 333
-0.7  2.9 333
-0.7  3.1 349
-0.7  3.3 362
-0.7  3.5 362
-0.7  3.7 390
-0.7  3.9 389
-0.7  4.1 389
-0.7  4.3 423
-0.7  4.5 423
-0.7  4.7 423
-0.7  4.9 441
-0.7  5.1 441
-0.7  5.3 441
-0.7  5.5 466
-0.7  5.7 466
-0.7  5.9 466
-0.7  6.1 466
-0.7  6.3 466
-0.7  6.5 479
-0.7  6.7 479
-0.7  6.9 491
-0.7  7.1 491
-0.7  7.3 491
-0.7  7.5 491
-0.7  7.7 491
-0.7  7.9 492
-0.5 -7.7 185
-0.5 -7.5 185
-0.5 -7.3 185
-0.5 -7.1 185
-0.5 -6.9 185
-0.5 -6.7 185
-0.5 -6.5 185
-0.5 -6.3 185
-0.5 -6.1 183
-0.5 -5.9 183
-0.5 -5.7 183
-0.5 -5.5 183
-0.5 -5.3 175
-0.5 -5.1 175
-0.5 -4.9 175
-0.5 -4.7 164
-0.5 -4.5 164
-0.5 -4.3 164
-0.5 -4.1 145
-0.5 -3.9 145
-0.5 -3.7 145
-0.5 -3.5 145
-0.5 -3.3 122
-0.5 -3.1 112
-0.5 -2.9 112
-0.5 -2.7 112
-0.5 -2.5 93
-0.5 -2.3 93
-0.5 -2.1 77
-0.5 -1.9 77
-0.5 -1.7 49
-0.5 -1.5 49
-0.5 -1.3 31
-0.5 -1.1 31
-0.5 -0.9 27
-0.5 -0.7 27
-0.5 -0.5 28
-0.5 -0.3 28
-0.5 -0.1 32
-0.5  0.1 32
-0.5  0.3 44
-0.5  0.5 44
-0.5  0.7 61
-0.5  0.9 61
-0.5  1.1 252
-0.5  1.3 252
-0.5  1.5 280
-0.5  1.7 280
-0.5  1.9 300
-0.5  2.1 314
-0.5  2.3 314
-0.5  2.5 314
-0.5  2.7 333
-0.5  2.9 333
-0.5  3.1 362
-0.5  3.3 362
-0.5  3.5 362
-0.5  3.7 390
-0.5  3.9 390
-0.5  4.1 390
-0.5  4.3 423
-0.5  4.5 423
-0.5  4.7 424
-0.5  4.9 441
-0.5  5.1 441
-0.5  5.3 441
-0.5  5.5 441
-0.5  5.7 466
-0.5  5.9 466
-0.5  6.1 466
-0.5  6.3 478
-0.5  6.5 478
-0.5  6.7 478
-0.5  6.9 491
-0.5  7.1 491
-0.5  7.3 491
-0.5  7.5 491
-0.5  7.7 491
-0.5  7.9 491
-0.3 -7.9 185
-0.3 -7.7 185
-0.3 -7.5 185
-0.3 -7.3 185
-0.3 -7.1 185
-0.3 -6.9 185
-0.3 -6.7 185
-0.3 -6.5 185
-0.3 -6.3 183
-0.3 -6.1 183
-0.3 -5.9 183
-0.3 -5.7 183
-0.3 -5.5 183
-0.3 -5.3 181
-0.3 -5.1 181
-0.3 -4.9 181
-0.3 -4.7 166
-0.3 -4.5 166
-0.3 -4.3 166
-0.3 -4.1 145
-0.3 -3.9 145
-0.3 -3.7 145
-0.3 -3.5 133
-0.3 -3.3 122
-0.3 -3.1 122
-0.3 -2.9 122
-0.3 -2.7 111
-0.3 -2.5 111
-0.3 -2.3 94
-0.3 -2.1 77
-0.3 -1.9 74
-0.3 -1.7 49
-0.3 -1.5 54
-0.3 -1.3 48
-0.3 -1.1 36
-0.3 -0.9 36
-0.3 -0.7 34
-0.3 -0.5 35
-0.3 -0.3 37
-0.3 -0.1 32
-0.3  0.1 45
-0.3  0.3 44
-0.3  0.5 44
-0.3  0.7 65
-0.3  0.9 73
-0.3  1.1 256
-0.3  1.3 270
-0.3  1.5 270
-0.3  1.7 280
-0.3  1.9 298
-0.3  2.1 298
-0.3  2.3 314
-0.3  2.5 330
-0.3  2.7 346
-0.3  2.9 346
-0.3  3.1 346
-0.3  3.3 368
-0.3  3.5 368
-0.3  3.7 390
-0.3  3.9 390
-0.3  4.1 390
-0.3  4.3 424
-0.3  4.5 424
-0.3  4.7 424
-0.3  4.9 441
-0.3  5.1 441
-0.3  5.3 441
-0.3  5.5 457
-0.3  5.7 457
-0.3  5.9 466
-0.3  6.1 478
-0.3  6.3 478
-0.3  6.5 478
-0.3  6.7 478
-0.3  6.9 491
-0.3  7.1 491
-0.3  7.3 491
-0.3  7.5 491
-0.3  7.7 491
-0.3  7.9 491
-0.1 -7.9 185
-0.1 -7.7 185
-0.1 -7.5 185
-0.1 -7.3 185
-0.1 -7.1 185
-0.1 -6.9 185
-0.1 -6.7 185
-0.1 -6.5 185
-0.1 -6.3 183
-0.1 -6.1 183
-0.1 -5.9 183
-0.1 -5.7 183
-0.1 -5.5 183
-0.1 -5.3 181
-0.1 -5.1 181
-0.1 -4.9 181
-0.1 -4.7 166
-0.1 -4.5 166
-0.1 -4.3 166
-0.1 -4.1 149
-0.1 -3.9 149
-0.1 -3.7 149
-0.1 -3.5 133
-0.1 -3.3 133
-0.1 -3.1 122
-0.1 -2.9 122
-0.1 -2.7 111
-0.1 -2.5 111
-0.1 -2.3 94
-0.1 -2.1 94
-0.1 -1.9 74
-0.1 -1.7 74
-0.1 -1.5 54
-0.1 -1.3 48
-0.1 -1.1 46
-0.1 -0.9 46
-0.1 -0.7 34
-0.1 -0.5 35
-0.1 -0.3 37
-0.1 -0.1 45
-0.1  0.1 45
-0.1  0.3 55
-0.1  0.5 55
-0.1  0.7 65
-0.1  0.9 73
-0.1  1.1 256
-0.1  1.3 270
-0.1  1.5 278
-0.1  1.7 278
-0.1  1.9 298
-0.1  2.1 298
-0.1  2.3 330
-0.1  2.5 330
-0.1  2.7 330
-0.1  2.9 346
-0.1  3.1 346
-0.1  3.3 368
-0.1  3.5 368
-0.1  3.7 393
-0.1  3.9 393
-0.1  4.1 393
-0.1  4.3 424
-0.1  4.5 424
-0.1  4.7 424
-0.1  4.9 437
-0.1  5.1 437
-0.1  5.3 457
-0.1  5.5 457
-0.1  5.7 457
-0.1  5.9 457
-0.1  6.1 478
-0.1  6.3 478
-0.1  6.5 478
-0.1  6.7 478
-0.1  6.9 491
-0.1  7.1 491
-0.1  7.3 491
-0.1  7.5 491
-0.1  7.7 491
-0.1  7.9 491
 0.1 -7.9 185
 0.1 -7.7 185
 0.1 -7.5 185
 0.1 -7.3 185
 0.1 -7.1 185
 0.1 -6.9 185
 0.1 -6.7 185
 0.1 -6.5 185
 0.1 -6.3 183
 0.1 -6.1 183
 0.1 -5.9 183
 0.1 -5.7 183
 0.1 -5.5 181
 0.1 -5.3 181
 0.1 -5.1 181
 0.1 -4.9 181
 0.1 -4.7 166
 0.1 -4.5 166
 0.1 -4.3 166
 0.1 -4.1 149
 0.1 -3.9 149
 0.1 -3.7 149
 0.1 -3.5 133
 0.1 -3.3 133
 0.1 -3.1 132
 0.1 -2.9 116
 0.1 -2.7 116
 0.1 -2.5 116
 0.1 -2.3 95
 0.1 -2.1 95
 0.1 -1.9 79
 0.1 -1.7 79
 0.1 -1.5 63
 0.1 -1.3 63
 0.1 -1.1 52
 0.1 -0.9 52
 0.1 -0.7 50
 0.1 -0.5 50
 0.1 -0.3 51
 0.1 -0.1 51
 0.1  0.1 57
 0.1  0.3 55
 0.1  0.5 68
 0.1  0.7 68
 0.1  0.9 250
 0.1  1.1 250
 0.1  1.3 278
 0.1  1.5 278
 0.1  1.7 278
 0.1  1.9 313
 0.1  2.1 313
 0.1  2.3 313
 0.1  2.5 330
 0.1  2.7 350
 0.1  2.9 350
 0.1  3.1 350
 0.1  3.3 368
 0.1  3.5 368
 0.1  3.7 393
 0.1  3.9 393
 0.1  4.1 393
 0.1  4.3 418
 0.1  4.5 418
 0.1  4.7 437
 0.1  4.9 437
 0.1  5.1 437
 0.1  5.3 457
 0.1  5.5 457
 0.1  5.7 457
 0.1  5.9 457
 0.1  6.1 478
 0.1  6.3 478
 0.1  6.5 478
 0.1  6.7 482
 0.1  6.9 482
 0.1  7.1 491
 0.1  7.3 491
 0.1  7.5 491
 0.1  7.7 494
 0.1  7.9 494
 0.3 -7.9 193
 0.3 -7.7 193
 0.3 -7.5 193
 0.3 -7.3 193
 0.3 -7.1 193
 0.3 -6.9 193
 0.3 -6.7 193
 0.3 -6.5 193
 0.3 -6.3 193
 0.3 -6.1 183
 0.3 -5.9 187
 0.3 -5.7 187
 0.3 -5.5 187
 0.3 -5.3 181
 0.3 -5.1 181
 0.3 -4.9 184
 0.3 -4.7 184
 0.3 -4.5 180
 0.3 -4.3 180
 0.3 -4.1 180
 0.3 -3.9 149
 0.3 -3.7 149
 0.3 -3.5 133
 0.3 -3.3 132
 0.3 -3.1 132
 0.3 -2.9 132
 0.3 -2.7 116
 0.3 -2.5 115
 0.3 -2.3 115
 0.3 -2.1 95
 0.3 -1.9 79
 0.3 -1.7 91
 0.3 -1.5 78
 0.3 -1.3 71
 0.3 -1.1 64
 0.3 -0.9 62
 0.3 -0.7 60
 0.3 -0.5 59
 0.3 -0.3 51
 0.3 -0.1 57
 0.3  0.1 57
 0.3  0.3 69
 0.3  0.5 69
 0.3  0.7 243
 0.3  0.9 243
 0.3  1.1 269
 0.3  1.3 269
 0.3  1.5 294
 0.3  1.7 294
 0.3  1.9 312
 0.3  2.1 313
 0.3  2.3 335
 0.3  2.5 335
 0.3  2.7 335
 0.3  2.9 350
 0.3  3.1 357
 0.3  3.3 380
 0.3  3.5 380
 0.3  3.7 398
 0.3  3.9 398
 0.3  4.1 418
 0.3  4.3 418
 0.3  4.5 418
 0.3  4.7 437
 0.3  4.9 437
 0.3  5.1 437
 0.3  5.3 445
 0.3  5.5 445
 0.3  5.7 471
 0.3  5.9 471
 0.3  6.1 471
 0.3  6.3 471
 0.3  6.5 482
 0.3  6.7 482
 0.3  6.9 482
 0.3  7.1 482
 0.3  7.3 494
 0.3  7.5 494
 0.3  7.7 494
 0.3  7.9 494
 0.5 -7.9 193
 0.5 -7.7 193
 0.5 -7.5 193
 0.5 -7.3 193
 0.5 -7.1 193
 0.5 -6.9 193
 0.5 -6.7 193
 0.5 -6.5 193
 0.5 -6.3 193
 0.5 -6.1 187
 0.5 -5.9 187
 0.5 -5.7 187
 0.5 -5.5 187
 0.5 -5.3 187
 0.5 -5.1 184
 0.5 -4.9 184
 0.5 -4.7 184
 0.5 -4.5 180
 0.5 -4.3 180
 0.5 -4.1 180
 0.5 -3.9 180
 0.5 -3.7 150
 0.5 -3.5 150
 0.5 -3.3 132
 0.5 -3.1 132
 0.5 -2.9 132
 0.5 -2.7 126
 0.5 -2.5 126
 0.5 -2.3 115
 0.5 -2.1 113
 0.5 -1.9 113
 0.5 -1.7 91
 0.5 -1.5 78
 0.5 -1.3 71
 0.5 -1.1 64
 0.5 -0.9 62
 0.5 -0.7 60
 0.5 -0.5 59
 0.5 -0.3 67
 0.5 -0.1 67
 0.5  0.1 72
 0.5  0.3 72
 0.5  0.5 237
 0.5  0.7 237
 0.5  0.9 263
 0.5  1.1 263
 0.5  1.3 269
 0.5  1.5 294
 0.5  1.7 294
 0.5  1.9 312
 0.5  2.1 312
 0.5  2.3 334
 0.5  2.5 335
 0.5  2.7 335
 0.5  2.9 357
 0.5  3.1 357
 0.5  3.3 380
 0.5  3.5 380
 0.5  3.7 398
 0.5  3.9 398
 0.5  4.1 398
 0.5  4.3 418
 0.5  4.5 428
 0.5  4.7 428
 0.5  4.9 428
 0.5  5.1 445
 0.5  5.3 445
 0.5  5.5 445
 0.5  5.7 471
 0.5  5.9 471
 0.5  6.1 471
 0.5  6.3 471
 0.5  6.5 482
 0.5  6.7 482
 0.5  6.9 482
 0.5  7.1 482
 0.5  7.3 494
 0.5  7.5 494
 0.5  7.7 494
 0.5  7.9 494
 0.7 -7.9 193
 0.7 -7.7 193
 0.7 -7.5 193
 0.7 -7.3 193
 0.7 -7.1 193
 0.7 -6.9 193
 0.7 -6.7 193
 0.7 -6.5 193
 0.7 -6.3 193
 0.7 -6.1 187
 0.7 -5.9 187
 0.7 -5.7 187
 0.7 -5.5 187
 0.7 -5.3 187
 0.7 -5.1 184
 0.7 -4.9 184
 0.7 -4.7 184
 0.7 -4.5 180
 0.7 -4.3 180
 0.7 -4.1 180
 0.7 -3.9 150
 0.7 -3.7 150
 0.7 -3.5 150
 0.7 -3.3 147
 0.7 -3.1 147
 0.7 -2.9 147
 0.7 -2.7 126
 0.7 -2.5 126
 0.7 -2.3 129
 0.7 -2.1 113
 0.7 -1.9 117
 0.7 -1.7 117
 0.7 -1.5 96
 0.7 -1.3 96
 0.7 -1.1 81
 0.7 -0.9 81
 0.7 -0.7 80
 0.7 -0.5 80
 0.7 -0.3 67
 0.7 -0.1 97
 0.7  0.1 97
 0.7  0.3 234
 0.7  0.5 234
 0.7  0.7 249
 0.7  0.9 268
 0.7  1.1 268
 0.7  1.3 295
 0.7  1.5 295
 0.7  1.7 315
 0.7  1.9 315
 0.7  2.1 334
 0.7  2.3 334
 0.7  2.5 334
 0.7  2.7 356
 0.7  2.9 356
 0.7  3.1 357
 0.7  3.3 380
 0.7  3.5 380
 0.7  3.7 398
 0.7  3.9 398
 0.7  4.1 409
 0.7  4.3 428
 0.7  4.5 428
 0.7  4.7 428
 0.7  4.9 428
 0.7  5.1 445
 0.7  5.3 445
 0.7  5.5 445
 0.7  5.7 471
 0.7  5.9 471
 0.7  6.1 471
 0.7  6.3 471
 0.7  6.5 482
 0.7  6.7 482
 0.7  6.9 482
 0.7  7.1 488
 0.7  7.3 494
 0.7  7.5 494
 0.7  7.7 494
 0.7  7.9 494
 0.9 -7.7 193
 0.9 -7.5 193
 0.9 -7.3 193
 0.9 -7.1 193
 0.9 -6.9 193
 0.9 -6.7 193
 0.9 -6.5 193
 0.9 -6.3 193
 0.9 -6.1 193
 0.9 -5.9 187
 0.9 -5.7 187
 0.9 -5.5 187
 0.9 -5.3 187
 0.9 -5.1 184
 0.9 -4.9 184
 0.9 -4.7 184
 0.9 -4.5 190
 0.9 -4.3 186
 0.9 -4.1 186
 0.9 -3.9 186
 0.9 -3.7 150
 0.9 -3.5 150
 0.9 -3.3 147
 0.9 -3.1 147
 0.9 -2.9 147
 0.9 -2.7 146
 0.9 -2.5 146
 0.9 -2.3 129
 0.9 -2.1 129
 0.9 -1.9 130
 0.9 -1.7 127
 0.9 -1.5 127
 0.9 -1.3 125
 0.9 -1.1 125
 0.9 -0.9 128
 0.9 -0.7 128
 0.9 -0.5 134
 0.9 -0.3 134
 0.9 -0.1 222
 0.9  0.1 222
 0.9  0.3 236
 0.9  0.5 249
 0.9  0.7 249
 0.9  0.9 268
 0.9  1.1 282
 0.9  1.3 295
 0.9  1.5 295
 0.9  1.7 315
 0.9  1.9 315
 0.9  2.1 340
 0.9  2.3 340
 0.9  2.5 356
 0.9  2.7 356
 0.9  2.9 356
 0.9  3.1 381
 0.9  3.3 381
 0.9  3.5 381
 0.9  3.7 409
 0.9  3.9 409
 0.9  4.1 409
 0.9  4.3 409
 0.9  4.5 428
 0.9  4.7 428
 0.9  4.9 444
 0.9  5.1 444
 0.9  5.3 462
 0.9  5.5 462
 0.9  5.7 462
 0.9  5.9 475
 0.9  6.1 475
 0.9  6.3 475
 0.9  6.5 475
 0.9  6.7 488
 0.9  6.9 488
 0.9  7.1 488
 0.9  7.3 488
 0.9  7.5 494
 0.9  7.7 494
 0.9  7.9 494
 1.1 -7.7 193
 1.1 -7.5 193
 1.1 -7.3 193
 1.1 -7.1 193
 1.1 -6.9 193
 1.1 -6.7 193
 1.1 -6.5 193
 1.1 -6.3 193
 1.1 -6.1 193
 1.1 -5.9 192
 1.1 -5.7 192
 1.1 -5.5 192
 1.1 -5.3 192
 1.1 -5.1 190
 1.1 -4.9 190
 1.1 -4.7 190
 1.1 -4.5 190
 1.1 -4.3 186
 1.1 -4.1 186
 1.1 -3.9 186
 1.1 -3.7 186
 1.1 -3.5 189
 1.1 -3.3 188
 1.1 -3.1 188
 1.1 -2.9 188
 1.1 -2.7 146
 1.1 -2.5 146
 1.1 -2.3 148
 1.1 -2.1 148
 1.1 -1.9 130
 1.1 -1.7 136
 1.1 -1.5 136
 1.1 -1.3 135
 1.1 -1.1 135
 1.1 -0.9 137
 1.1 -0.7 137
 1.1 -0.5 214
 1.1 -0.3 214
 1.1 -0.1 222
 1.1  0.1 236
 1.1  0.3 236
 1.1  0.5 255
 1.1  0.7 255
 1.1  0.9 282
 1.1  1.1 282
 1.1  1.3 310
 1.1  1.5 310
 1.1  1.7 324
 1.1  1.9 324
 1.1  2.1 340
 1.1  2.3 340
 1.1  2.5 340
 1.1  2.7 367
 1.1  2.9 367
 1.1  3.1 367
 1.1  3.3 381
 1.1  3.5 381
 1.1  3.7 406
 1.1  3.9 409
 1.1  4.1 409
 1.1  4.3 426
 1.1  4.5 426
 1.1  4.7 444
 1.1  4.9 444
 1.1  5.1 444
 1.1  5.3 462
 1.1  5.5 462
 1.1  5.7 462
 1.1  5.9 475
 1.1  6.1 475
 1.1  6.3 475
 1.1  6.5 475
 1.1  6.7 488
 1.1  6.9 488
 1.1  7.1 488
 1.1  7.3 488
 1.1  7.5 494
 1.1  7.7 494
 1.1  7.9 494
 1.3 -7.9 193
 1.3 -7.7 193
 1.3 -7.5 193
 1.3 -7.3 193
 1.3 -7.1 193
 1.3 -6.9 193
 1.3 -6.7 193
 1.3 -6.5 193
 1.3 -6.3 193
 1.3 -6.1 193
 1.3 -5.9 192
 1.3 -5.7 192
 1.3 -5.5 192
 1.3 -5.3 192
 1.3 -5.1 190
 1.3 -4.9 190
 1.3 -4.7 190
 1.3 -4.5 190
 1.3 -4.3 186
 1.3 -4.1 186
 1.3 -3.9 186
 1.3 -3.7 189
 1.3 -3.5 189
 1.3 -3.3 188
 1.3 -3.1 188
 1.3 -2.9 188
 1.3 -2.7 191
 1.3 -2.5 191
 1.3 -2.3 194
 1.3 -2.1 148
 1.3 -1.9 196
 1.3 -1.7 196
 1.3 -1.5 199
 1.3 -1.3 199
 1.3 -1.1 203
 1.3 -0.9 203
 1.3 -0.7 216
 1.3 -0.5 216
 1.3 -0.3 227
 1.3 -0.1 227
 1.3  0.1 242
 1.3  0.3 255
 1.3  0.5 255
 1.3  0.7 255
 1.3  0.9 296
 1.3  1.1 296
 1.3  1.3 310
 1.3  1.5 321
 1.3  1.7 324
 1.3  1.9 324
 1.3  2.1 339
 1.3  2.3 340
 1.3  2.5 364
 1.3  2.7 367
 1.3  2.9 367
 1.3  3.1 367
 1.3  3.3 381
 1.3  3.5 406
 1.3  3.7 406
 1.3  3.9 406
 1.3  4.1 426
 1.3  4.3 426
 1.3  4.5 426
 1.3  4.7 446
 1.3  4.9 444
 1.3  5.1 444
 1.3  5.3 462
 1.3  5.5 462
 1.3  5.7 462
 1.3  5.9 475
 1.3  6.1 475
 1.3  6.3 475
 1.3  6.5 487
 1.3  6.7 487
 1.3  6.9 488
 1.3  7.1 488
 1.3  7.3 496
 1.3  7.5 496
 1.3  7.7 496
 1.3  7.9 496
 1.5 -7.7 193
 1.5 -7.5 193
 1.5 -7.3 193
 1.5 -7.1 193
 1.5 -6.9 193
 1.5 -6.7 193
 1.5 -6.5 193
 1.5 -6.3 193
 1.5 -6.1 193
 1.5 -5.9 192
 1.5 -5.7 192
 1.5 -5.5 192
 1.5 -5.3 192
 1.5 -5.1 192
 1.5 -4.9 190
 1.5 -4.7 190
 1.5 -4.5 190
 1.5 -4.3 197
 1.5 -4.1 186
 1.5 -3.9 189
 1.5 -3.7 189
 1.5 -3.5 189
 1.5 -3.3 189
 1.5 -3.1 188
 1.5 -2.9 195
 1.5 -2.7 191
 1.5 -2.5 191
 1.5 -2.3 194
 1.5 -2.1 194
 1.5 -1.9 200
 1.5 -1.7 200
 1.5 -1.5 202
 1.5 -1.3 202
 1.5 -1.1 213
 1.5 -0.9 213
 1.5 -0.7 224
 1.5 -0.5 224
 1.5 -0.3 227
 1.5 -0.1 242
 1.5  0.1 242
 1.5  0.3 265
 1.5  0.5 265
 1.5  0.7 255
 1.5  0.9 296
 1.5  1.1 296
 1.5  1.3 321
 1.5  1.5 321
 1.5  1.7 339
 1.5  1.9 339
 1.5  2.1 339
 1.5  2.3 364
 1.5  2.5 364
 1.5  2.7 364
 1.5  2.9 386
 1.5  3.1 386
 1.5  3.3 386
 1.5  3.5 406
 1.5  3.7 406
 1.5  3.9 406
 1.5  4.1 430
 1.5  4.3 426
 1.5  4.5 426
 1.5  4.7 446
 1.5  4.9 446
 1.5  5.1 446
 1.5  5.3 465
 1.5  5.5 465
 1.5  5.7 465
 1.5  5.9 465
 1.5  6.1 475
 1.5  6.3 487
 1.5  6.5 487
 1.5  6.7 487
 1.5  6.9 487
 1.5  7.1 496
 1.5  7.3 496
 1.5  7.5 496
 1.5  7.7 496
 1.5  7.9 496
 1.7 -7.7 193
 1.7 -7.5 193
 1.7 -7.3 193
 1.7 -7.1 193
 1.7 -6.9 193
 1.7 -6.7 193
 1.7 -6.5 193
 1.7 -6.3 193
 1.7 -6.1 193
 1.7 -5.9 192
 1.7 -5.7 192
 1.7 -5.5 192
 1.7 -5.3 192
 1.7 -5.1 205
 1.7 -4.9 205
 1.7 -4.7 197
 1.7 -4.5 197
 1.7 -4.3 197
 1.7 -4.1 197
 1.7 -3.9 189
 1.7 -3.7 189
 1.7 -3.5 189
 1.7 -3.3 189
 1.7 -3.1 195
 1.7 -2.9 195
 1.7 -2.7 195
 1.7 -2.5 201
 1.7 -2.3 201
 1.7 -2.1 204
 1.7 -1.9 204
 1.7 -1.7 206
 1.7 -1.5 206
 1.7 -1.3 217
 1.7 -1.1 221
 1.7 -0.9 225
 1.7 -0.7 230
 1.7 -0.5 235
 1.7 -0.3 241
 1.7 -0.1 253
 1.7  0.1 253
 1.7  0.3 265
 1.7  0.5 265
 1.7  0.7 303
 1.7  0.9 303
 1.7  1.1 320
 1.7  1.3 320
 1.7  1.5 336
 1.7  1.7 336
 1.7  1.9 336
 1.7  2.1 360
 1.7  2.3 360
 1.7  2.5 364
 1.7  2.7 379
 1.7  2.9 379
 1.7  3.1 386
 1.7  3.3 386
 1.7  3.5 412
 1.7  3.7 412
 1.7  3.9 412
 1.7  4.1 430
 1.7  4.3 430
 1.7  4.5 430
 1.7  4.7 446
 1.7  4.9 446
 1.7  5.1 446
 1.7  5.3 465
 1.7  5.5 465
 1.7  5.7 465
 1.7  5.9 465
 1.7  6.1 480
 1.7  6.3 480
 1.7  6.5 487
 1.7  6.7 487
 1.7  6.9 487
 1.7  7.1 496
 1.7  7.3 496
 1.7  7.5 496
 1.7  7.7 496
 1.7  7.9 496
 1.9 -7.7 193
 1.9 -7.5 193
 1.9 -7.3 193
 1.9 -7.1 193
 1.9 -6.9 193
 1.9 -6.7 193
 1.9 -6.5 218
 1.9 -6.3 218
 1.9 -6.1 218
 1.9 -5.9 218
 1.9 -5.7 192
 1.9 -5.5 205
 1.9 -5.3 205
 1.9 -5.1 205
 1.9 -4.9 205
 1.9 -4.7 197
 1.9 -4.5 197
 1.9 -4.3 197
 1.9 -4.1 197
 1.9 -3.9 198
 1.9 -3.7 198
 1.9 -3.5 198
 1.9 -3.3 195
 1.9 -3.1 195
 1.9 -2.9 195
 1.9 -2.7 195
 1.9 -2.5 201
 1.9 -2.3 201
 1.9 -2.1 204
 1.9 -1.9 204
 1.9 -1.7 206
 1.9 -1.5 220
 1.9 -1.3 217
 1.9 -1.1 221
 1.9 -0.9 225
 1.9 -0.7 230
 1.9 -0.5 235
 1.9 -0.3 241
 1.9 -0.1 253
 1.9  0.1 271
 1.9  0.3 271
 1.9  0.5 304
 1.9  0.7 303
 1.9  0.9 303
 1.9  1.1 320
 1.9  1.3 320
 1.9  1.5 336
 1.9  1.7 336
 1.9  1.9 360
 1.9  2.1 360
 1.9  2.3 360
 1.9  2.5 379
 1.9  2.7 379
 1.9  2.9 379
 1.9  3.1 386
 1.9  3.3 405
 1.9  3.5 405
 1.9  3.7 412
 1.9  3.9 412
 1.9  4.1 430
 1.9  4.3 430
 1.9  4.5 430
 1.9  4.7 452
 1.9  4.9 452
 1.9  5.1 452
 1.9  5.3 465
 1.9  5.5 465
 1.9  5.7 465
 1.9  5.9 480
 1.9  6.1 480
 1.9  6.3 480
 1.9  6.5 480
 1.9  6.7 487
 1.9  6.9 487
 1.9  7.1 496
 1.9  7.3 496
 1.9  7.5 496
 1.9  7.7 496
 2.1 -7.7 193
 2.1 -7.5 193
 2.1 -7.3 218
 2.1 -7.1 218
 2.1 -6.9 218
 2.1 -6.7 218
 2.1 -6.5 218
 2.1 -6.3 218
 2.1 -6.1 218
 2.1 -5.9 218
 2.1 -5.7 218
 2.1 -5.5 205
 2.1 -5.3 205
 2.1 -5.1 205
 2.1 -4.9 205
 2.1 -4.7 205
 2.1 -4.5 197
 2.1 -4.3 197
 2.1 -4.1 197
 2.1 -3.9 198
 2.1 -3.7 198
 2.1 -3.5 198
 2.1 -3.3 198
 2.1 -3.1 195
 2.1 -2.9 195
 2.1 -2.7 215
 2.1 -2.5 215
 2.1 -2.3 215
 2.1 -2.1 219
 2.1 -1.9 219
 2.1 -1.7 220
 2.1 -1.5 220
 2.1 -1.3 229
 2.1 -1.1 229
 2.1 -0.9 238
 2.1 -0.7 238
 2.1 -0.5 254
 2.1 -0.3 254
 2.1 -0.1 273
 2.1  0.1 271
 2.1  0.3 271
 2.1  0.5 304
 2.1  0.7 304
 2.1  0.9 326
 2.1  1.1 326
 2.1  1.3 326
 2.1  1.5 352
 2.1  1.7 352
 2.1  1.9 352
 2.1  2.1 360
 2.1  2.3 376
 2.1  2.5 376
 2.1  2.7 379
 2.1  2.9 396
 2.1  3.1 405
 2.1  3.3 405
 2.1  3.5 405
 2.1  3.7 412
 2.1  3.9 412
 2.1  4.1 436
 2.1  4.3 436
 2.1  4.5 436
 2.1  4.7 452
 2.1  4.9 452
 2.1  5.1 452
 2.1  5.3 469
 2.1  5.5 469
 2.1  5.7 469
 2.1  5.9 480
 2.1  6.1 480
 2.1  6.3 480
 2.1  6.5 480
 2.1  6.7 490
 2.1  6.9 490
 2.1  7.1 490
 2.1  7.3 490
 2.1  7.5 496
 2.1  7.7 496
 2.3 -7.5 218
 2.3 -7.3 218
 2.3 -7.1 218
 2.3 -6.9 218
 2.3 -6.7 218
 2.3 -6.5 218
 2.3 -6.3 218
 2.3 -6.1 218
 2.3 -5.9 218
 2.3 -5.7 218
 2.3 -5.5 205
 2.3 -5.3 205
 2.3 -5.1 205
 2.3 -4.9 205
 2.3 -4.7 205
 2.3 -4.5 223
 2.3 -4.3 223
 2.3 -4.1 223
 2.3 -3.9 198
 2.3 -3.7 198
 2.3 -3.5 198
 2.3 -3.3 212
 2.3 -3.1 212
 2.3 -2.9 212
 2.3 -2.7 215
 2.3 -2.5 215
 2.3 -2.3 215
 2.3 -2.1 219
 2.3 -1.9 219
 2.3 -1.7 231
 2.3 -1.5 231
 2.3 -1.3 229
 2.3 -1.1 239
 2.3 -0.9 239
 2.3 -0.7 257
 2.3 -0.5 254
 2.3 -0.3 273
 2.3 -0.1 273
 2.3  0.1 309
 2.3  0.3 309
 2.3  0.5 304
 2.3  0.7 329
 2.3  0.9 326
 2.3  1.1 326
 2.3  1.3 353
 2.3  1.5 352
 2.3  1.7 352
 2.3  1.9 352
 2.3  2.1 376
 2.3  2.3 376
 2.3  2.5 376
 2.3  2.7 396
 2.3  2.9 396
 2.3  3.1 396
 2.3  3.3 405
 2.3  3.5 417
 2.3  3.7 417
 2.3  3.9 435
 2.3  4.1 435
 2.3  4.3 436
 2.3  4.5 436
 2.3  4.7 436
 2.3  4.9 452
 2.3  5.1 452
 2.3  5.3 469
 2.3  5.5 469
 2.3  5.7 469
 2.3  5.9 469
 2.3  6.1 480
 2.3  6.3 480
 2.3  6.5 480
 2.3  6.7 490
 2.3  6.9 490
 2.3  7.1 490
 2.3  7.3 490
 2.3  7.5 490
 2.3  7.7 496
 2.5 -7.5 218
 2.5 -7.3 218
 2.5 -7.1 218
 2.5 -6.9 218
 2.5 -6.7 218
 2.5 -6.5 218
 2.5 -6.3 218
 2.5 -6.1 218
 2.5 -5.9 218
 2.5 -5.7 218
 2.5 -5.5 218
 2.5 -5.3 205
 2.5 -5.1 205
 2.5 -4.9 205
 2.5 -4.7 223
 2.5 -4.5 223
 2.5 -4.3 223
 2.5 -4.1 223
 2.5 -3.9 223
 2.5 -3.7 226
 2.5 -3.5 226
 2.5 -3.3 212
 2.5 -3.1 212
 2.5 -2.9 212
 2.5 -2.7 215
 2.5 -2.5 215
 2.5 -2.3 215
 2.5 -2.1 219
 2.5 -1.9 231
 2.5 -1.7 231
 2.5 -1.5 231
 2.5 -1.3 247
 2.5 -1.1 239
 2.5 -0.9 239
 2.5 -0.7 257
 2.5 -0.5 257
 2.5 -0.3 307
 2.5 -0.1 307
 2.5  0.1 309
 2.5  0.3 309
 2.5  0.5 329
 2.5  0.7 329
 2.5  0.9 329
 2.5  1.1 353
 2.5  1.3 353
 2.5  1.5 353
 2.5  1.7 369
 2.5  1.9 369
 2.5  2.1 383
 2.5  2.3 376
 2.5  2.5 376
 2.5  2.7 396
 2.5  2.9 396
 2.5  3.1 396
 2.5  3.3 417
 2.5  3.5 417
 2.5  3.7 417
 2.5  3.9 435
 2.5  4.1 435
 2.5  4.3 435
 2.5  4.5 436
 2.5  4.7 460
 2.5  4.9 460
 2.5  5.1 460
 2.5  5.3 460
 2.5  5.5 469
 2.5  5.7 469
 2.5  5.9 469
 2.5  6.1 484
 2.5  6.3 484
 2.5  6.5 484
 2.5  6.7 490
 2.5  6.9 490
 2.5  7.1 490
 2.5  7.3 490
 2.5  7.5 490
 2.7 -7.5 218
 2.7 -7.3 218
 2.7 -7.1 218
 2.7 -6.9 218
 2.7 -6.7 218
 2.7 -6.5 218
 2.7 -6.3 218
 2.7 -6.1 218
 2.7 -5.9 218
 2.7 -5.7 218
 2.7 -5.5 232
 2.7 -5.3 232
 2.7 -5.1 232
 2.7 -4.9 232
 2.7 -4.7 223
 2.7 -4.5 223
 2.7 -4.3 223
 2.7 -4.1 223
 2.7 -3.9 226
 2.7 -3.7 226
 2.7 -3.5 226
 2.7 -3.3 226
 2.7 -3.1 212
 2.7 -2.9 212
 2.7 -2.7 233
 2.7 -2.5 228
 2.7 -2.3 228
 2.7 -2.1 228
 2.7 -1.9 244
 2.7 -1.7 244
 2.7 -1.5 231
 2.7 -1.3 247
 2.7 -1.1 247
 2.7 -0.9 247
 2.7 -0.7 283
 2.7 -0.5 283
 2.7 -0.3 307
 2.7 -0.1 307
 2.7  0.1 325
 2.7  0.3 325
 2.7  0.5 325
 2.7  0.7 329
 2.7  0.9 329
 2.7  1.1 353
 2.7  1.3 353
 2.7  1.5 353
 2.7  1.7 369
 2.7  1.9 369
 2.7  2.1 383
 2.7  2.3 383
 2.7  2.5 383
 2.7  2.7 407
 2.7  2.9 407
 2.7  3.1 407
 2.7  3.3 417
 2.7  3.5 417
 2.7  3.7 417
 2.7  3.9 435
 2.7  4.1 435
 2.7  4.3 451
 2.7  4.5 451
 2.7  4.7 451
 2.7  4.9 460
 2.7  5.1 460
 2.7  5.3 460
 2.7  5.5 476
 2.7  5.7 476
 2.7  5.9 476
 2.7  6.1 484
 2.7  6.3 484
 2.7  6.5 484
 2.7  6.7 484
 2.7  6.9 490
 2.7  7.1 490
 2.7  7.3 490
 2.7  7.5 490
 2.9 -7.3 218
 2.9 -7.1 218
 2.9 -6.9 218
 2.9 -6.7 218
 2.9 -6.5 218
 2.9 -6.3 218
 2.9 -6.1 218
 2.9 -5.9 218
 2.9 -5.7 218
 2.9 -5.5 232
 2.9 -5.3 232
 2.9 -5.1 232
 2.9 -4.9 232
 2.9 -4.7 232
 2.9 -4.5 223
 2.9 -4.3 223
 2.9 -4.1 223
 2.9 -3.9 226
 2.9 -3.7 226
 2.9 -3.5 226
 2.9 -3.3 226
 2.9 -3.1 233
 2.9 -2.9 233
 2.9 -2.7 233
 2.9 -2.5 228
 2.9 -2.3 228
 2.9 -2.1 228
 2.9 -1.9 244
 2.9 -1.7 244
 2.9 -1.5 244
 2.9 -1.3 247
 2.9 -1.1 247
 2.9 -0.9 283
 2.9 -0.7 283
 2.9 -0.5 283
 2.9 -0.3 323
 2.9 -0.1 323
 2.9  0.1 325
 2.9  0.3 325
 2.9  0.5 325
 2.9  0.7 358
 2.9  0.9 358
 2.9  1.1 358
 2.9  1.3 370
 2.9  1.5 370
 2.9  1.7 369
 2.9  1.9 369
 2.9  2.1 383
 2.9  2.3 383
 2.9  2.5 383
 2.9  2.7 407
 2.9  2.9 407
 2.9  3.1 407
 2.9  3.3 421
 2.9  3.5 421
 2.9  3.7 439
 2.9  3.9 439
 2.9  4.1 439
 2.9  4.3 451
 2.9  4.5 451
 2.9  4.7 451
 2.9  4.9 460
 2.9  5.1 460
 2.9  5.3 460
 2.9  5.5 476
 2.9  5.7 476
 2.9  5.9 476
 2.9  6.1 484
 2.9  6.3 484
 2.9  6.5 484
 2.9  6.7 495
 2.9  6.9 495
 2.9  7.1 495
 2.9  7.3 495
 2.9  7.5 495
 3.1 -7.3 218
 3.1 -7.1 218
 3.1 -6.9 218
 3.1 -6.7 218
 3.1 -6.5 218
 3.1 -6.3 218
 3.1 -6.1 218
 3.1 -5.9 218
 3.1 -5.7 218
 3.1 -5.5 232
 3.1 -5.3 232
 3.1 -5.1 232
 3.1 -4.9 232
 3.1 -4.7 232
 3.1 -4.5 261
 3.1 -4.3 261
 3.1 -4.1 261
 3.1 -3.9 261
 3.1 -3.7 226
 3.1 -3.5 226
 3.1 -3.3 226
 3.1 -3.1 233
 3.1 -2.9 233
 3.1 -2.7 233
 3.1 -2.5 228
 3.1 -2.3 228
 3.1 -2.1 228
 3.1 -1.9 244
 3.1 -1.7 244
 3.1 -1.5 244
 3.1 -1.3 311
 3.1 -1.1 311
 3.1 -0.9 311
 3.1 -0.7 283
 3.1 -0.5 283
 3.1 -0.3 323
 3.1 -0.1 323
 3.1  0.1 323
 3.1  0.3 355
 3.1  0.5 355
 3.1  0.7 358
 3.1  0.9 358
 3.1  1.1 358
 3.1  1.3 370
 3.1  1.5 370
 3.1  1.7 370
 3.1  1.9 394
 3.1  2.1 394
 3.1  2.3 394
 3.1  2.5 410
 3.1  2.7 410
 3.1  2.9 407
 3.1  3.1 421
 3.1  3.3 421
 3.1  3.5 421
 3.1  3.7 439
 3.1  3.9 439
 3.1  4.1 439
 3.1  4.3 451
 3.1  4.5 451
 3.1  4.7 451
 3.1  4.9 470
 3.1  5.1 470
 3.1  5.3 470
 3.1  5.5 476
 3.1  5.7 476
 3.1  5.9 476
 3.1  6.1 484
 3.1  6.3 484
 3.1  6.5 484
 3.1  6.7 495
 3.1  6.9 495
 3.1  7.1 495
 3.1  7.3 495
 3.3 -7.3 218
 3.3 -7.1 218
 3.3 -6.9 218
 3.3 -6.7 218
 3.3 -6.5 218
 3.3 -6.3 218
 3.3 -6.1 218
 3.3 -5.9 218
 3.3 -5.7 218
 3.3 -5.5 232
 3.3 -5.3 232
 3.3 -5.1 232
 3.3 -4.9 232
 3.3 -4.7 232
 3.3 -4.5 261
 3.3 -4.3 261
 3.3 -4.1 261
 3.3 -3.9 261
 3.3 -3.7 272
 3.3 -3.5 272
 3.3 -3.3 272
 3.3 -3.1 233
 3.3 -2.9 233
 3.3 -2.7 233
 3.3 -2.5 262
 3.3 -2.3 262
 3.3 -2.1 262
 3.3 -1.9 319
 3.3 -1.7 319
 3.3 -1.5 319
 3.3 -1.3 311
 3.3 -1.1 311
 3.3 -0.9 311
 3.3 -0.7 337
 3.3 -0.5 337
 3.3 -0.3 323
 3.3 -0.1 323
 3.3  0.1 323
 3.3  0.3 355
 3.3  0.5 355
 3.3  0.7 355
 3.3  0.9 358
 3.3  1.1 358
 3.3  1.3 385
 3.3  1.5 385
 3.3  1.7 385
 3.3  1.9 394
 3.3  2.1 394
 3.3  2.3 394
 3.3  2.5 410
 3.3  2.7 410
 3.3  2.9 410
 3.3  3.1 421
 3.3  3.3 421
 3.3  3.5 421
 3.3  3.7 439
 3.3  3.9 439
 3.3  4.1 439
 3.3  4.3 455
 3.3  4.5 455
 3.3  4.7 455
 3.3  4.9 470
 3.3  5.1 470
 3.3  5.3 470
 3.3  5.5 470
 3.3  5.7 476
 3.3  5.9 489
 3.3  6.1 489
 3.3  6.3 489
 3.3  6.5 495
 3.3  6.7 495
 3.3  6.9 495
 3.3  7.1 495
 3.3  7.3 495
 3.5 -7.1 218
 3.5 -6.9 218
 3.5 -6.7 218
 3.5 -6.5 218
 3.5 -6.3 218
 3.5 -6.1 218
 3.5 -5.9 218
 3.5 -5.7 373
 3.5 -5.5 232
 3.5 -5.3 232
 3.5 -5.1 232
 3.5 -4.9 232
 3.5 -4.7 261
 3.5 -4.5 261
 3.5 -4.3 261
 3.5 -4.1 261
 3.5 -3.9 261
 3.5 -3.7 272
 3.5 -3.5 272
 3.5 -3.3 272
 3.5 -3.1 272
 3.5 -2.9 331
 3.5 -2.7 262
 3.5 -2.5 262
 3.5 -2.3 262
 3.5 -2.1 262
 3.5 -1.9 319
 3.5 -1.7 319
 3.5 -1.5 319
 3.5 -1.3 338
 3.5 -1.1 311
 3.5 -0.9 337
 3.5 -0.7 337
 3.5 -0.5 337
 3.5 -0.3 363
 3.5 -0.1 363
 3.5  0.1 363
 3.5  0.3 355
 3.5  0.5 355
 3.5  0.7 355
 3.5  0.9 378
 3.5  1.1 378
 3.5  1.3 385
 3.5  1.5 385
 3.5  1.7 385
 3.5  1.9 404
 3.5  2.1 404
 3.5  2.3 404
 3.5  2.5 410
 3.5  2.7 410
 3.5  2.9 410
 3.5  3.1 429
 3.5  3.3 429
 3.5  3.5 429
 3.5  3.7 450
 3.5  3.9 450
 3.5  4.1 450
 3.5  4.3 455
 3.5  4.5 455
 3.5  4.7 455
 3.5  4.9 470
 3.5  5.1 470
 3.5  5.3 470
 3.5  5.5 470
 3.5  5.7 489
 3.5  5.9 489
 3.5  6.1 489
 3.5  6.3 489
 3.5  6.5 489
 3.5  6.7 495
 3.5  6.9 495
 3.5  7.1 495
 3.7 -7.1 218
 3.7 -6.9 218
 3.7 -6.7 218
 3.7 -6.5 218
 3.7 -6.3 218
 3.7 -6.1 218
 3.7 -5.9 373
 3.7 -5.7 373
 3.7 -5.5 373
 3.7 -5.3 373
 3.7 -5.1 373
 3.7 -4.9 373
 3.7 -4.7 261
 3.7 -4.5 261
 3.7 -4.3 261
 3.7 -4.1 261
 3.7 -3.9 261
 3.7 -3.7 272
 3.7 -3.5 272
 3.7 -3.3 272
 3.7 -3.1 272
 3.7 -2.9 331
 3.7 -2.7 331
 3.7 -2.5 262
 3.7 -2.3 262
 3.7 -2.1 262
 3.7 -1.9 319
 3.7 -1.7 319
 3.7 -1.5 338
 3.7 -1.3 338
 3.7 -1.1 338
 3.7 -0.9 337
 3.7 -0.7 337
 3.7 -0.5 337
 3.7 -0.3 363
 3.7 -0.1 363
 3.7  0.1 363
 3.7  0.3 377
 3.7  0.5 377
 3.7  0.7 377
 3.7  0.9 378
 3.7  1.1 378
 3.7  1.3 378
 3.7  1.5 385
 3.7  1.7 385
 3.7  1.9 404
 3.7  2.1 404
 3.7  2.3 404
 3.7  2.5 420
 3.7  2.7 420
 3.7  2.9 420
 3.7  3.1 429
 3.7  3.3 429
 3.7  3.5 429
 3.7  3.7 450
 3.7  3.9 450
 3.7  4.1 450
 3.7  4.3 455
 3.7  4.5 455
 3.7  4.7 455
 3.7  4.9 470
 3.7  5.1 470
 3.7  5.3 470
 3.7  5.5 477
 3.7  5.7 489
 3.7  5.9 489
 3.7  6.1 489
 3.7  6.3 489
 3.7  6.5 489
 3.7  6.7 495
 3.7  6.9 495
 3.7  7.1 495
 3.9 -6.9 218
 3.9 -6.7 218
 3.9 -6.5 218
 3.9 -6.3 373
 3.9 -6.1 373
 3.9 -5.9 373
 3.9 -5.7 373
 3.9 -5.5 373
 3.9 -5.3 373
 3.9 -5.1 373
 3.9 -4.9 373
 3.9 -4.7 373
 3.9 -4.5 261
 3.9 -4.3 261
 3.9 -4.1 261
 3.9 -3.9 374
 3.9 -3.7 374
 3.9 -3.5 272
 3.9 -3.3 272
 3.9 -3.1 331
 3.9 -2.9 331
 3.9 -2.7 331
 3.9 -2.5 331
 3.9 -2.3 354
 3.9 -2.1 354
 3.9 -1.9 354
 3.9 -1.7 338
 3.9 -1.5 338
 3.9 -1.3 338
 3.9 -1.1 338
 3.9 -0.9 371
 3.9 -0.7 371
 3.9 -0.5 371
 3.9 -0.3 363
 3.9 -0.1 363
 3.9  0.1 363
 3.9  0.3 377
 3.9  0.5 377
 3.9  0.7 377
 3.9  0.9 378
 3.9  1.1 378
 3.9  1.3 401
 3.9  1.5 401
 3.9  1.7 401
 3.9  1.9 404
 3.9  2.1 404
 3.9  2.3 404
 3.9  2.5 420
 3.9  2.7 420
 3.9  2.9 420
 3.9  3.1 429
 3.9  3.3 429
 3.9  3.5 429
 3.9  3.7 450
 3.9  3.9 450
 3.9  4.1 450
 3.9  4.3 468
 3.9  4.5 468
 3.9  4.7 468
 3.9  4.9 468
 3.9  5.1 477
 3.9  5.3 477
 3.9  5.5 477
 3.9  5.7 477
 3.9  5.9 489
 3.9  6.1 489
 3.9  6.3 493
 3.9  6.5 493
 3.9  6.7 493
 3.9  6.9 493
 4.1 -6.7 373
 4.1 -6.5 373
 4.1 -6.3 373
 4.1 -6.1 373
 4.1 -5.9 373
 4.1 -5.7 373
 4.1 -5.5 373
 4.1 -5.3 373
 4.1 -5.1 373
 4.1 -4.9 373
 4.1 -4.7 373
 4.1 -4.5 373
 4.1 -4.3 374
 4.1 -4.1 374
 4.1 -3.9 374
 4.1 -3.7 374
 4.1 -3.5 374
 4.1 -3.3 374
 4.1 -3.1 331
 4.1 -2.9 331
 4.1 -2.7 331
 4.1 -2.5 331
 4.1 -2.3 354
 4.1 -2.1 354
 4.1 -1.9 354
 4.1 -1.7 354
 4.1 -1.5 338
 4.1 -1.3 338
 4.1 -1.1 338
 4.1 -0.9 371
 4.1 -0.7 371
 4.1 -0.5 371
 4.1 -0.3 375
 4.1 -0.1 375
 4.1  0.1 375
 4.1  0.3 377
 4.1  0.5 377
 4.1  0.7 377
 4.1  0.9 399
 4.1  1.1 399
 4.1  1.3 401
 4.1  1.5 401
 4.1  1.7 401
 4.1  1.9 416
 4.1  2.1 416
 4.1  2.3 427
 4.1  2.5 420
 4.1  2.7 420
 4.1  2.9 448
 4.1  3.1 448
 4.1  3.3 448
 4.1  3.5 453
 4.1  3.7 453
 4.1  3.9 453
 4.1  4.1 453
 4.1  4.3 468
 4.1  4.5 468
 4.1  4.7 468
 4.1  4.9 468
 4.1  5.1 477
 4.1  5.3 477
 4.1  5.5 477
 4.1  5.7 477
 4.1  5.9 493
 4.1  6.1 493
 4.1  6.3 493
 4.1  6.5 493
 4.1  6.7 493
 4.1  6.9 493
 4.3 -6.7 373
 4.3 -6.5 373
 4.3 -6.3 373
 4.3 -6.1 373
 4.3 -5.9 373
 4.3 -5.7 373
 4.3 -5.5 373
 4.3 -5.3 373
 4.3 -5.1 373
 4.3 -4.9 373
 4.3 -4.7 373
 4.3 -4.5 373
 4.3 -4.3 374
 4.3 -4.1 374
 4.3 -3.9 374
 4.3 -3.7 374
 4.3 -3.5 374
 4.3 -3.3 374
 4.3 -3.1 382
 4.3 -2.9 382
 4.3 -2.7 382
 4.3 -2.5 354
 4.3 -2.3 354
 4.3 -2.1 354
 4.3 -1.9 354
 4.3 -1.7 354
 4.3 -1.5 384
 4.3 -1.3 384
 4.3 -1.1 384
 4.3 -0.9 371
 4.3 -0.7 371
 4.3 -0.5 371
 4.3 -0.3 375
 4.3 -0.1 375
 4.3  0.1 375
 4.3  0.3 397
 4.3  0.5 397
 4.3  0.7 397
 4.3  0.9 399
 4.3  1.1 399
 4.3  1.3 399
 4.3  1.5 401
 4.3  1.7 416
 4.3  1.9 416
 4.3  2.1 416
 4.3  2.3 427
 4.3  2.5 427
 4.3  2.7 427
 4.3  2.9 448
 4.3  3.1 448
 4.3  3.3 448
 4.3  3.5 453
 4.3  3.7 453
 4.3  3.9 453
 4.3  4.1 453
 4.3  4.3 468
 4.3  4.5 468
 4.3  4.7 468
 4.3  4.9 468
 4.3  5.1 477
 4.3  5.3 477
 4.3  5.5 477
 4.3  5.7 477
 4.3  5.9 493
 4.3  6.1 493
 4.3  6.3 493
 4.3  6.5 493
 4.3  6.7 493
 4.5 -6.5 373
 4.5 -6.3 373
 4.5 -6.1 373
 4.5 -5.9 373
 4.5 -5.7 373
 4.5 -5.5 373
 4.5 -5.3 373
 4.5 -5.1 373
 4.5 -4.9 373
 4.5 -4.7 373
 4.5 -4.5 373
 4.5 -4.3 374
 4.5 -4.1 374
 4.5 -3.9 374
 4.5 -3.7 374
 4.5 -3.5 374
 4.5 -3.3 374
 4.5 -3.1 382
 4.5 -2.9 382
 4.5 -2.7 382
 4.5 -2.5 382
 4.5 -2.3 354
 4.5 -2.1 354
 4.5 -1.9 354
 4.5 -1.7 384
 4.5 -1.5 384
 4.5 -1.3 384
 4.5 -1.1 384
 4.5 -0.9 384
 4.5 -0.7 395
 4.5 -0.5 395
 4.5 -0.3 395
 4.5 -0.1 375
 4.5  0.1 375
 4.5  0.3 397
 4.5  0.5 397
 4.5  0.7 397
 4.5  0.9 399
 4.5  1.1 399
 4.5  1.3 415
 4.5  1.5 415
 4.5  1.7 416
 4.5  1.9 416
 4.5  2.1 416
 4.5  2.3 427
 4.5  2.5 427
 4.5  2.7 427
 4.5  2.9 448
 4.5  3.1 448
 4.5  3.3 448
 4.5  3.5 453
 4.5  3.7 453
 4.5  3.9 453
 4.5  4.1 453
 4.5  4.3 468
 4.5  4.5 468
 4.5  4.7 468
 4.5  4.9 468
 4.5  5.1 477
 4.5  5.3 477
 4.5  5.5 477
 4.5  5.7 477
 4.5  5.9 493
 4.5  6.1 493
 4.5  6.3 493
 4.5  6.5 493
 4.5  6.7 493
 4.7 -6.3 373
 4.7 -6.1 373
 4.7 -5.9 373
 4.7 -5.7 373
 4.7 -5.5 373
 4.7 -5.3 373
 4.7 -5.1 373
 4.7 -4.9 373
 4.7 -4.7 373
 4.7 -4.5 373
 4.7 -4.3 373
 4.7 -4.1 374
 4.7 -3.9 374
 4.7 -3.7 374
 4.7 -3.5 374
 4.7 -3.3 382
 4.7 -3.1 382
 4.7 -2.9 382
 4.7 -2.7 382
 4.7 -2.5 382
 4.7 -2.3 392
 4.7 -2.1 392
 4.7 -1.9 392
 4.7 -1.7 384
 4.7 -1.5 384
 4.7 -1.3 384
 4.7 -1.1 384
 4.7 -0.9 384
 4.7 -0.7 395
 4.7 -0.5 395
 4.7 -0.3 395
 4.7 -0.1 395
 4.7  0.1 400
 4.7  0.3 397
 4.7  0.5 397
 4.7  0.7 397
 4.7  0.9 414
 4.7  1.1 414
 4.7  1.3 415
 4.7  1.5 415
 4.7  1.7 415
 4.7  1.9 440
 4.7  2.1 440
 4.7  2.3 427
 4.7  2.5 427
 4.7  2.7 454
 4.7  2.9 454
 4.7  3.1 454
 4.7  3.3 463
 4.7  3.5 463
 4.7  3.7 463
 4.7  3.9 463
 4.7  4.1 472
 4.7  4.3 472
 4.7  4.5 472
 4.7  4.7 472
 4.7  4.9 472
 4.7  5.1 485
 4.7  5.3 485
 4.7  5.5 485
 4.7  5.7 485
 4.7  5.9 493
 4.7  6.1 493
 4.7  6.3 493
 4.7  6.5 493
 4.9 -6.3 373
 4.9 -6.1 373
 4.9 -5.9 373
 4.9 -5.7 373
 4.9 -5.5 373
 4.9 -5.3 373
 4.9 -5.1 373
 4.9 -4.9 373
 4.9 -4.7 373
 4.9 -4.5 373
 4.9 -4.3 373
 4.9 -4.1 374
 4.9 -3.9 374
 4.9 -3.7 374
 4.9 -3.5 374
 4.9 -3.3 382
 4.9 -3.1 382
 4.9 -2.9 382
 4.9 -2.7 382
 4.9 -2.5 382
 4.9 -2.3 392
 4.9 -2.1 392
 4.9 -1.9 392
 4.9 -1.7 392
 4.9 -1.5 384
 4.9 -1.3 384
 4.9 -1.1 384
 4.9 -0.9 408
 4.9 -0.7 395
 4.9 -0.5 395
 4.9 -0.3 395
 4.9 -0.1 400
 4.9  0.1 400
 4.9  0.3 400
 4.9  0.5 400
 4.9  0.7 414
 4.9  0.9 414
 4.9  1.1 414
 4.9  1.3 415
 4.9  1.5 415
 4.9  1.7 440
 4.9  1.9 440
 4.9  2.1 440
 4.9  2.3 440
 4.9  2.5 454
 4.9  2.7 454
 4.9  2.9 454
 4.9  3.1 454
 4.9  3.3 463
 4.9  3.5 463
 4.9  3.7 463
 4.9  3.9 463
 4.9  4.1 472
 4.9  4.3 472
 4.9  4.5 472
 4.9  4.7 472
 4.9  4.9 472
 4.9  5.1 485
 4.9  5.3 485
 4.9  5.5 485
 4.9  5.7 485
 4.9  5.9 485
 4.9  6.1 493
 4.9  6.3 493
 5.1 -6.1 373
 5.1 -5.9 373
 5.1 -5.7 373
 5.1 -5.5 373
 5.1 -5.3 373
 5.1 -5.1 373
 5.1 -4.9 373
 5.1 -4.7 373
 5.1 -4.5 373
 5.1 -4.3 373
 5.1 -4.1 411
 5.1 -3.9 411
 5.1 -3.7 411
 5.1 -3.5 411
 5.1 -3.3 411
 5.1 -3.1 382
 5.1 -2.9 382
 5.1 -2.7 382
 5.1 -2.5 392
 5.1 -2.3 392
 5.1 -2.1 392
 5.1 -1.9 392
 5.1 -1.7 392
 5.1 -1.5 403
 5.1 -1.3 408
 5.1 -1.1 408
 5.1 -0.9 408
 5.1 -0.7 408
 5.1 -0.5 395
 5.1 -0.3 395
 5.1 -0.1 400
 5.1  0.1 400
 5.1  0.3 400
 5.1  0.5 400
 5.1  0.7 414
 5.1  0.9 414
 5.1  1.1 414
 5.1  1.3 447
 5.1  1.5 447
 5.1  1.7 440
 5.1  1.9 440
 5.1  2.1 440
 5.1  2.3 440
 5.1  2.5 454
 5.1  2.7 454
 5.1  2.9 454
 5.1  3.1 454
 5.1  3.3 463
 5.1  3.5 463
 5.1  3.7 463
 5.1  3.9 463
 5.1  4.1 472
 5.1  4.3 472
 5.1  4.5 472
 5.1  4.7 472
 5.1  4.9 472
 5.1  5.1 485
 5.1  5.3 485
 5.1  5.5 485
 5.1  5.7 485
 5.1  5.9 485
 5.1  6.1 485
 5.3 -5.9 373
 5.3 -5.7 373
 5.3 -5.5 373
 5.3 -5.3 373
 5.3 -5.1 373
 5.3 -4.9 373
 5.3 -4.7 373
 5.3 -4.5 373
 5.3 -4.3 411
 5.3 -4.1 411
 5.3 -3.9 411
 5.3 -3.7 411
 5.3 -3.5 411
 5.3 -3.3 411
 5.3 -3.1 411
 5.3 -2.9 411
 5.3 -2.7 411
 5.3 -2.5 392
 5.3 -2.3 392
 5.3 -2.1 392
 5.3 -1.9 403
 5.3 -1.7 403
 5.3 -1.5 403
 5.3 -1.3 408
 5.3 -1.1 408
 5.3 -0.9 408
 5.3 -0.7 408
 5.3 -0.5 408
 5.3 -0.3 413
 5.3 -0.1 400
 5.3  0.1 400
 5.3  0.3 400
 5.3  0.5 400
 5.3  0.7 438
 5.3  0.9 414
 5.3  1.1 447
 5.3  1.3 447
 5.3  1.5 447
 5.3  1.7 447
 5.3  1.9 440
 5.3  2.1 456
 5.3  2.3 456
 5.3  2.5 456
 5.3  2.7 454
 5.3  2.9 454
 5.3  3.1 454
 5.3  3.3 463
 5.3  3.5 463
 5.3  3.7 463
 5.3  3.9 463
 5.3  4.1 472
 5.3  4.3 472
 5.3  4.5 472
 5.3  4.7 472
 5.3  4.9 485
 5.3  5.1 485
 5.3  5.3 485
 5.3  5.5 485
 5.3  5.7 485
 5.3  5.9 485
 5.5 -5.7 373
 5.5 -5.5 373
 5.5 -5.3 373
 5.5 -5.1 373
 5.5 -4.9 373
 5.5 -4.7 373
 5.5 -4.5 411
 5.5 -4.3 411
 5.5 -4.1 411
 5.5 -3.9 411
 5.5 -3.7 411
 5.5 -3.5 411
 5.5 -3.3 411
 5.5 -3.1 411
 5.5 -2.9 411
 5.5 -2.7 411
 5.5 -2.5 411
 5.5 -2.3 403
 5.5 -2.1 403
 5.5 -1.9 403
 5.5 -1.7 403
 5.5 -1.5 403
 5.5 -1.3 403
 5.5 -1.1 408
 5.5 -0.9 408
 5.5 -0.7 408
 5.5 -0.5 413
 5.5 -0.3 413
 5.5 -0.1 413
 5.5  0.1 413
 5.5  0.3 438
 5.5  0.5 438
 5.5  0.7 438
 5.5  0.9 438
 5.5  1.1 447
 5.5  1.3 447
 5.5  1.5 447
 5.5  1.7 447
 5.5  1.9 456
 5.5  2.1 456
 5.5  2.3 456
 5.5  2.5 456
 5.5  2.7 456
 5.5  2.9 467
 5.5  3.1 467
 5.5  3.3 467
 5.5  3.5 463
 5.5  3.7 463
 5.5  3.9 486
 5.5  4.1 486
 5.5  4.3 472
 5.5  4.5 472
 5.5  4.7 472
 5.5  4.9 485
 5.5  5.1 485
 5.5  5.3 485
 5.5  5.5 485
 5.5  5.7 485
 5.5  5.9 485
 5.7 -5.5 373
 5.7 -5.3 373
 5.7 -5.1 373
 5.7 -4.9 373
 5.7 -4.7 411
 5.7 -4.5 411
 5.7 -4.3 411
 5.7 -4.1 411
 5.7 -3.9 411
 5.7 -3.7 411
 5.7 -3.5 411
 5.7 -3.3 411
 5.7 -3.1 411
 5.7 -2.9 411
 5.7 -2.7 411
 5.7 -2.5 411
 5.7 -2.3 403
 5.7 -2.1 403
 5.7 -1.9 403
 5.7 -1.7 403
 5.7 -1.5 403
 5.7 -1.3 403
 5.7 -1.1 408
 5.7 -0.9 408
 5.7 -0.7 413
 5.7 -0.5 413
 5.7 -0.3 413
 5.7 -0.1 413
 5.7  0.1 413
 5.7  0.3 438
 5.7  0.5 438
 5.7  0.7 438
 5.7  0.9 438
 5.7  1.1 447
 5.7  1.3 447
 5.7  1.5 447
 5.7  1.7 447
 5.7  1.9 456
 5.7  2.1 456
 5.7  2.3 456
 5.7  2.5 456
 5.7  2.7 456
 5.7  2.9 467
 5.7  3.1 467
 5.7  3.3 467
 5.7  3.5 467
 5.7  3.7 486
 5.7  3.9 486
 5.7  4.1 486
 5.7  4.3 486
 5.7  4.5 486
 5.7  4.7 486
 5.7  4.9 485
 5.7  5.1 485
 5.7  5.3 485
 5.7  5.5 485
 5.7  5.7 485
 5.9 -5.3 373
 5.9 -5.1 373
 5.9 -4.9 373
 5.9 -4.7 411
 5.9 -4.5 411
 5.9 -4.3 411
 5.9 -4.1 411
 5.9 -3.9 411
 5.9 -3.7 411
 5.9 -3.5 411
 5.9 -3.3 411
 5.9 -3.1 411
 5.9 -2.9 411
 5.9 -2.7 411
 5.9 -2.5 411
 5.9 -2.3 403
 5.9 -2.1 403
 5.9 -1.9 403
 5.9 -1.7 403
 5.9 -1.5 403
 5.9 -1.3 403
 5.9 -1.1 449
 5.9 -0.9 413
 5.9 -0.7 413
 5.9 -0.5 413
 5.9 -0.3 413
 5.9 -0.1 413
 5.9  0.1 413
 5.9  0.3 438
 5.9  0.5 438
 5.9  0.7 438
 5.9  0.9 438
 5.9  1.1 438
 5.9  1.3 447
 5.9  1.5 447
 5.9  1.7 447
 5.9  1.9 456
 5.9  2.1 456
 5.9  2.3 456
 5.9  2.5 456
 5.9  2.7 467
 5.9  2.9 467
 5.9  3.1 467
 5.9  3.3 467
 5.9  3.5 467
 5.9  3.7 486
 5.9  3.9 486
 5.9  4.1 486
 5.9  4.3 486
 5.9  4.5 486
 5.9  4.7 486
 5.9  4.9 486
 5.9  5.1 485
 5.9  5.3 485
 5.9  5.5 485
 6.1 -4.9 411
 6.1 -4.7 411
 6.1 -4.5 411
 6.1 -4.3 411
 6.1 -4.1 411
 6.1 -3.9 411
 6.1 -3.7 411
 6.1 -3.5 411
 6.1 -3.3 411
 6.1 -3.1 411
 6.1 -2.9 411
 6.1 -2.7 411
 6.1 -2.5 411
 6.1 -2.3 411
 6.1 -2.1 403
 6.1 -1.9 403
 6.1 -1.7 403
 6.1 -1.5 449
 6.1 -1.3 449
 6.1 -1.1 449
 6.1 -0.9 449
 6.1 -0.7 413
 6.1 -0.5 413
 6.1 -0.3 413
 6.1 -0.1 413
 6.1  0.1 413
 6.1  0.3 438
 6.1  0.5 438
 6.1  0.7 438
 6.1  0.9 438
 6.1  1.1 458
 6.1  1.3 458
 6.1  1.5 458
 6.1  1.7 458
 6.1  1.9 458
 6.1  2.1 456
 6.1  2.3 456
 6.1  2.5 456
 6.1  2.7 467
 6.1  2.9 467
 6.1  3.1 467
 6.1  3.3 467
 6.1  3.5 467
 6.1  3.7 486
 6.1  3.9 486
 6.1  4.1 486
 6.1  4.3 486
 6.1  4.5 486
 6.1  4.7 486
 6.1  4.9 486
 6.1  5.1 486
 6.1  5.3 485
 6.3 -4.9 411
 6.3 -4.7 411
 6.3 -4.5 411
 6.3 -4.3 411
 6.3 -4.1 411
 6.3 -3.9 411
 6.3 -3.7 411
 6.3 -3.5 411
 6.3 -3.3 411
 6.3 -3.1 411
 6.3 -2.9 411
 6.3 -2.7 411
 6.3 -2.5 411
 6.3 -2.3 449
 6.3 -2.1 449
 6.3 -1.9 449
 6.3 -1.7 449
 6.3 -1.5 449
 6.3 -1.3 449
 6.3 -1.1 449
 6.3 -0.9 449
 6.3 -0.7 449
 6.3 -0.5 413
 6.3 -0.3 413
 6.3 -0.1 413
 6.3  0.1 459
 6.3  0.3 459
 6.3  0.5 459
 6.3  0.7 459
 6.3  0.9 458
 6.3  1.1 458
 6.3  1.3 458
 6.3  1.5 458
 6.3  1.7 458
 6.3  1.9 458
 6.3  2.1 481
 6.3  2.3 481
 6.3  2.5 481
 6.3  2.7 481
 6.3  2.9 467
 6.3  3.1 467
 6.3  3.3 467
 6.3  3.5 467
 6.3  3.7 486
 6.3  3.9 486
 6.3  4.1 486
 6.3  4.3 486
 6.3  4.5 486
 6.3  4.7 486
 6.3  4.9 486
 6.5 -4.5 411
 6.5 -4.3 411
 6.5 -4.1 411
 6.5 -3.9 411
 6.5 -3.7 411
 6.5 -3.5 411
 6.5 -3.3 411
 6.5 -3.1 411
 6.5 -2.9 411
 6.5 -2.7 411
 6.5 -2.5 411
 6.5 -2.3 449
 6.5 -2.1 449
 6.5 -1.9 449
 6.5 -1.7 449
 6.5 -1.5 449
 6.5 -1.3 449
 6.5 -1.1 449
 6.5 -0.9 449
 6.5 -0.7 449
 6.5 -0.5 449
 6.5 -0.3 459
 6.5 -0.1 459
 6.5  0.1 459
 6.5  0.3 459
 6.5  0.5 459
 6.5  0.7 459
 6.5  0.9 458
 6.5  1.1 458
 6.5  1.3 458
 6.5  1.5 458
 6.5  1.7 458
 6.5  1.9 458
 6.5  2.1 481
 6.5  2.3 481
 6.5  2.5 481
 6.5  2.7 481
 6.5  2.9 481
 6.5  3.1 481
 6.5  3.3 467
 6.5  3.5 486
 6.5  3.7 486
 6.5  3.9 486
 6.5  4.1 486
 6.5  4.3 486
 6.5  4.5 486
 6.5  4.7 486
 6.7 -3.9 411
 6.7 -3.7 411
 6.7 -3.5 411
 6.7 -3.3 411
 6.7 -3.1 411
 6.7 -2.9 411
 6.7 -2.7 411
 6.7 -2.5 449
 6.7 -2.3 449
 6.7 -2.1 449
 6.7 -1.9 449
 6.7 -1.7 449
 6.7 -1.5 449
 6.7 -1.3 449
 6.7 -1.1 449
 6.7 -0.9 449
 6.7 -0.7 449
 6.7 -0.5 449
 6.7 -0.3 459
 6.7 -0.1 459
 6.7  0.1 459
 6.7  0.3 459
 6.7  0.5 459
 6.7  0.7 459
 6.7  0.9 458
 6.7  1.1 458
 6.7  1.3 458
 6.7  1.5 458
 6.7  1.7 458
 6.7  1.9 458
 6.7  2.1 481
 6.7  2.3 481
 6.7  2.5 481
 6.7  2.7 481
 6.7  2.9 481
 6.7  3.1 481
 6.7  3.3 481
 6.7  3.5 486
 6.7  3.7 486
 6.7  3.9 486
 6.7  4.1 486
 6.7  4.3 486
 6.7  4.5 486
 6.9 -4.1 411
 6.9 -3.9 411
 6.9 -3.7 411
 6.9 -3.5 411
 6.9 -3.3 411
 6.9 -3.1 411
 6.9 -2.9 411
 6.9 -2.7 411
 6.9 -2.5 449
 6.9 -2.3 449
 6.9 -2.1 449
 6.9 -1.9 449
 6.9 -1.7 449
 6.9 -1.5 449
 6.9 -1.3 449
 6.9 -1.1 449
 6.9 -0.9 449
 6.9 -0.7 449
 6.9 -0.5 449
 6.9 -0.3 459
 6.9 -0.1 459
 6.9  0.1 459
 6.9  0.3 459
 6.9  0.5 459
 6.9  0.7 459
 6.9  0.9 459
 6.9  1.1 458
 6.9  1.3 458
 6.9  1.5 458
 6.9  1.7 458
 6.9  1.9 458
 6.9  2.1 481
 6.9  2.3 481
 6.9  2.5 481
 6.9  2.7 481
 6.9  2.9 481
 6.9  3.1 481
 6.9  3.3 481
 6.9  3.5 481
 6.9  3.7 486
 6.9  3.9 486
 6.9  4.1 486
 7.1 -3.7 411
 7.1 -3.5 411
 7.1 -3.3 411
 7.1 -3.1 411
 7.1 -2.9 411
 7.1 -2.7 411
 7.1 -2.5 449
 7.1 -2.3 449
 7.1 -2.1 449
 7.1 -1.9 449
 7.1 -1.7 449
 7.1 -1.5 449
 7.1 -1.3 449
 7.1 -1.1 449
 7.1 -0.9 449
 7.1 -0.7 449
 7.1 -0.5 459
 7.1 -0.3 459
 7.1 -0.1 459
 7.1  0.1 459
 7.1  0.3 459
 7.1  0.5 459
 7.1  0.7 459
 7.1  0.9 459
 7.1  1.1 458
 7.1  1.3 458
 7.1  1.5 458
 7.1  1.7 458
 7.1  1.9 481
 7.1  2.1 481
 7.1  2.3 481
 7.1  2.5 481
 7.1  2.7 481
 7.1  2.9 481
 7.1  3.1 481
 7.1  3.3 481
 7.1  3.5 481
 7.1  3.7 486
 7.3 -3.1 411
 7.3 -2.9 411
 7.3 -2.7 449
 7.3 -2.5 449
 7.3 -2.3 449
 7.3 -2.1 449
 7.3 -1.9 449
 7.3 -1.7 449
 7.3 -1.5 449
 7.3 -1.3 449
 7.3 -1.1 449
 7.3 -0.9 449
 7.3 -0.7 449
 7.3 -0.5 459
 7.3 -0.3 459
 7.3 -0.1 459
 7.3  0.1 459
 7.3  0.3 459
 7.3  0.5 459
 7.3  0.7 459
 7.3  0.9 459
 7.3  1.1 459
 7.3  1.3 458
 7.3  1.5 458
 7.3  1.7 458
 7.3  1.9 481
 7.3  2.1 481
 7.3  2.3 481
 7.3  2.5 481
 7.3  2.7 481
 7.3  2.9 481
 7.3  3.1 481
 7.3  3.3 481
 7.5 -2.5 449
 7.5 -2.3 449
 7.5 -2.1 449
 7.5 -1.9 449
 7.5 -1.7 449
 7.5 -1.5 449
 7.5 -1.3 449
 7.5 -1.1 449
 7.5 -0.9 449
 7.5 -0.7 449
 7.5 -0.5 459
 7.5 -0.3 459
 7.5 -0.1 459
 7.5  0.1 459
 7.5  0.3 459
 7.5  0.5 459
 7.5  0.7 459
 7.5  0.9 459
 7.5  1.1 459
 7.5  1.3 459
 7.5  1.5 458
 7.5  1.7 481
 7.5  1.9 481
 7.5  2.1 481
 7.5  2.3 481
 7.5  2.5 481
 7.5  2.7 481
 7.7 -2.1 449
 7.7 -1.9 449
 7.7 -1.7 449
 7.7 -1.5 449
 7.7 -1.3 449
 7.7 -1.1 449
 7.7 -0.9 449
 7.7 -0.7 449
 7.7 -0.5 459
 7.7 -0.3 459
 7.7 -0.1 459
 7.7  0.1 459
 7.7  0.3 459
 7.7  0.5 459
 7.7  0.7 459
 7.7  0.9 459
 7.7  1.1 459
 7.7  1.3 459
 7.7  1.5 459
 7.7  1.7 481
 7.7  1.9 481
 7.7  2.1 481
 7.9 -1.5 449
 7.9 -0.9 449
 7.9 -0.7 449
 7.9 -0.5 459
 7.9 -0.3 459
 7.9 -0.1 459
 7.9  0.1 459
 7.9  0.3 459
 7.9  0.5 459
 7.9  0.7 459
 7.9  0.9 459
 7.9  1.1 459
 7.9  1.5 459

